Markov Chain-based Optimization Time Analysis of Bivalent Ant Colony Optimization for Sorting and LeadingOnes

So far, only few bounds on the runtime behavior of Ant Colony Optimization (ACO) have been reported. To alleviate this situation, we investigate the ACO variant we call Bivalent ACO (BACO) that uses exactly two pheromone values. We provide and successfully apply a new Markov chain-based approach to calculate the expected optimization time, i. e., the expected number of iterations until the algorithm terminates. This approach allows to derive exact formulae for the expected optimization time for the problems Sorting and LeadingOnes. It turns out that the ratio of the two pheromone values significantly governs the runtime behavior of BACO. To the best of our knowledge, for the first time, we can present tight bounds for Sorting ($\Theta(n^3)$) with a specifically chosen objective function and prove the missing lower bound $\Omega(n^2)$ for LeadingOnes which, thus, is tightly bounded by $\Theta(n^2)$. We show that despite we have a drastically simplified ant algorithm with respect to the influence of the pheromones on the solving process, known bounds on the expected optimization time for the problems OneMax ($O(n\log n)$) and LeadingOnes ($O(n^2)$) can be re-produced as a by-product of our approach. Experiments validate our theoretical findings.

==> sections/experiments/data/leadingones_1_n_T_and_bounds_n_5_1_200.csv <==
n,T
5,2.232480e+01
6,3.195415e+01
7,4.330199e+01
8,5.636824e+01
9,7.115287e+01
10,8.765584e+01
11,1.058771e+02
12,1.258168e+02
13,1.474747e+02
14,1.708509e+02
15,1.959454e+02
16,2.227583e+02
17,2.512894e+02
18,2.815388e+02
19,3.135065e+02
20,3.471925e+02
21,3.825968e+02
22,4.197194e+02
23,4.585602e+02
24,4.991194e+02
25,5.413968e+02
26,5.853925e+02
27,6.311065e+02
28,6.785388e+02
29,7.276894e+02
30,7.785582e+02
31,8.311454e+02
32,8.854508e+02
33,9.414745e+02
34,9.992165e+02
35,1.058677e+03
36,1.119855e+03
37,1.182752e+03
38,1.247367e+03
39,1.313701e+03
40,1.381752e+03
41,1.451522e+03
42,1.523011e+03
43,1.596217e+03
44,1.671142e+03
45,1.747785e+03
46,1.826146e+03
47,1.906226e+03
48,1.988024e+03
49,2.071540e+03
50,2.156775e+03
51,2.243728e+03
52,2.332399e+03
53,2.422788e+03
54,2.514896e+03
55,2.608722e+03
56,2.704266e+03
57,2.801528e+03
58,2.900509e+03
59,3.001208e+03
60,3.103625e+03
61,3.207761e+03
62,3.313615e+03
63,3.421187e+03
64,3.530478e+03
65,3.641486e+03
66,3.754213e+03
67,3.868659e+03
68,3.984822e+03
69,4.102704e+03
70,4.222304e+03
71,4.343623e+03
72,4.466659e+03
73,4.591414e+03
74,4.717888e+03
75,4.846079e+03
76,4.975989e+03
77,5.107617e+03
78,5.240964e+03
79,5.376028e+03
80,5.512811e+03
81,5.651312e+03
82,5.791532e+03
83,5.933470e+03
84,6.077126e+03
85,6.222500e+03
86,6.369593e+03
87,6.518404e+03
88,6.668933e+03
89,6.821181e+03
90,6.975146e+03
91,7.130831e+03
92,7.288233e+03
93,7.447353e+03
94,7.608192e+03
95,7.770750e+03
96,7.935025e+03
97,8.101019e+03
98,8.268731e+03
99,8.438161e+03
100,8.609310e+03
101,8.782177e+03
102,8.956762e+03
103,9.133065e+03
104,9.311087e+03
105,9.490827e+03
106,9.672285e+03
107,9.855462e+03
108,1.004036e+04
109,1.022697e+04
110,1.041530e+04
111,1.060535e+04
112,1.079712e+04
113,1.099061e+04
114,1.118581e+04
115,1.138273e+04
116,1.158137e+04
117,1.178173e+04
118,1.198381e+04
119,1.218761e+04
120,1.239312e+04
121,1.260035e+04
122,1.280930e+04
123,1.301997e+04
124,1.323236e+04
125,1.344647e+04
126,1.366229e+04
127,1.387983e+04
128,1.409909e+04
129,1.432007e+04
130,1.454277e+04
131,1.476718e+04
132,1.499332e+04
133,1.522117e+04
134,1.545074e+04
135,1.568203e+04
136,1.591504e+04
137,1.614976e+04
138,1.638620e+04
139,1.662437e+04
140,1.686425e+04
141,1.710584e+04
142,1.734916e+04
143,1.759419e+04
144,1.784095e+04
145,1.808942e+04
146,1.833961e+04
147,1.859152e+04
148,1.884514e+04
149,1.910049e+04
150,1.935755e+04
151,1.961633e+04
152,1.987683e+04
153,2.013905e+04
154,2.040298e+04
155,2.066864e+04
156,2.093601e+04
157,2.120510e+04
158,2.147591e+04
159,2.174844e+04
160,2.202268e+04
161,2.229865e+04
162,2.257633e+04
163,2.285573e+04
164,2.313685e+04
165,2.341968e+04
166,2.370424e+04
167,2.399051e+04
168,2.427850e+04
169,2.456821e+04
170,2.485964e+04
171,2.515279e+04
172,2.544765e+04
173,2.574424e+04
174,2.604254e+04
175,2.634256e+04
176,2.664430e+04
177,2.694775e+04
178,2.725293e+04
179,2.755982e+04
180,2.786843e+04
181,2.817876e+04
182,2.849081e+04
183,2.880457e+04
184,2.912006e+04
185,2.943726e+04
186,2.975618e+04
187,3.007682e+04
188,3.039918e+04
189,3.072325e+04
190,3.104905e+04
191,3.137656e+04
192,3.170579e+04
193,3.203674e+04
194,3.236941e+04
195,3.270379e+04
196,3.303990e+04
197,3.337772e+04
198,3.371726e+04
199,3.405852e+04
200,3.440149e+04


==> sections/experiments/data/leadingones_1_n_n_5_1_200.csv <==
problem_name,scenario,n,t,iter_max,objective_name,iterations,duration
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,40,1.788e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,40,1.7181e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,36,1.6902e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,6,4.68e-06,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,57,2.8985e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,171,8.7723e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,125,6.8027e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,80,4.6795e-05,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,187,0.000113357,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,153,9.6733e-05,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,102,6.8098e-05,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,124,8.6327e-05,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,215,0.000158336,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,213,0.00016525,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,216,0.000172794,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,221,0.000182152,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,262,0.000337974,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,168,0.000224408,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,600,0.000844621,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,648,0.000944846,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,332,0.000471515,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,334,0.000503224,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,1051,0.00164461,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,601,0.000976137,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,480,0.00079098,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,814,0.00138228,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,898,0.00157274,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,1023,0.0017236,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,898,0.00159439,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,715,0.00128359,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1444,0.00257821,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,786,0.00141832,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1383,0.00246136,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1534,0.00273739,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1571,0.00280548,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1159,0.0021053,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1209,0.00224988,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1971,0.00372686,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1765,0.00345929,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1350,0.00267089,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1197,0.00244265,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1020,0.0021009,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1527,0.00316986,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1899,0.00401909,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,3513,0.00756184,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1863,0.00406833,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,1928,0.00426459,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,3401,0.00763204,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2198,0.00504761,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,3036,0.00713161,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,3309,0.00786853,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,3012,0.00724398,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,3557,0.00870037,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2534,0.00627253,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,4158,0.0103831,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3829,0.00969592,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,5051,0.0129923,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,2546,0.00665569,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2544,0.00670304,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3708,0.00991942,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3891,0.0105286,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,4139,0.0113488,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3798,0.0105361,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,4544,0.0127869,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,6164,0.0177595,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,2892,0.00847233,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,3895,0.0114468,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,4352,0.0129709,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,5735,0.0173486,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4507,0.0137839,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,6500,0.0202438,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,4281,0.0134989,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,3938,0.0125223,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,4344,0.0133446,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5245,0.0152032,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,6577,0.0192397,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,5306,0.0157034,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,7386,0.0220734,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,7029,0.0211666,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,7514,0.0228306,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,7610,0.0234039,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,4982,0.0155588,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,6399,0.0202625,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,6159,0.0197065,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,7339,0.0235744,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,6596,0.0213636,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,8308,0.0271705,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,6109,0.0201511,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,8810,0.0293375,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,6271,0.0212444,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,8031,0.0273294,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,9868,0.0338709,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,6436,0.0222598,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,8095,0.0282825,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,6496,0.0229065,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,8615,0.0305551,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,7977,0.0286659,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,11095,0.0401821,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,7482,0.0275869,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,8787,0.0324649,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,7649,0.0283768,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,8880,0.033302,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,10572,0.0404119,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,7914,0.030437,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,10054,0.0385558,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,8456,0.0328013,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,12339,0.0483169,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,10314,0.0409365,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,13822,0.0552085,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,8538,0.0343744,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,11715,0.0472423,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,11218,0.0456194,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,10874,0.0450105,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,10983,0.0456499,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,16482,0.0688298,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,14837,0.0624553,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,13922,0.0594386,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,14605,0.0627631,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,12607,0.0540571,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,13110,0.0568523,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,17453,0.076629,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,14486,0.0639935,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,13115,0.0580376,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,17112,0.0766071,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,17738,0.0798364,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,11827,0.0539867,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,18353,0.0836961,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,13268,0.0608425,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,14644,0.0677973,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,16433,0.0769668,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,16998,0.0797138,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,15087,0.0710999,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,16936,0.0808901,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,18741,0.0896377,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,18797,0.0905766,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,18661,0.0908526,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,18013,0.0879952,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,17129,0.0841598,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,16590,0.0825923,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,14204,0.0710786,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,15529,0.0782243,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,19063,0.0965071,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,18138,0.0925422,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,21370,0.109095,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,15767,0.0809138,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,16442,0.0850619,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,21624,0.113284,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,19984,0.105175,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,22699,0.120437,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,24094,0.12841,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,16272,0.0866656,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,22946,0.123325,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,20117,0.108519,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,20754,0.113034,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,20540,0.112307,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,23444,0.129522,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,22408,0.12446,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,22756,0.126926,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,19628,0.110149,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,18539,0.104834,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,27614,0.157056,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,22009,0.12586,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,23609,0.134907,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,23086,0.132852,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,23476,0.135884,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,27079,0.158599,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,25802,0.150902,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,23347,0.137929,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,18845,0.111416,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,29111,0.173156,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,25279,0.151908,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,27453,0.165776,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,28492,0.172723,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,27172,0.165876,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,22509,0.137381,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,19086,0.116978,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,38398,0.238575,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,20156,0.124902,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,24851,0.15551,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,30115,0.169827,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,35671,0.152776,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,31833,0.136398,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,31672,0.15137,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,29788,0.190536,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,34109,0.220168,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,29588,0.192173,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,28289,0.184638,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,30438,0.199365,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,30978,0.204215,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,27626,0.182554,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,36552,0.241867,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,29435,0.165693,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,37866,0.172087,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,37106,0.169248,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,46526,0.213449,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,33117,0.15238,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,32,1.6064e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,27,1.2991e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,29,1.4597e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,75,3.6388e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,47,2.5283e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,84,4.6376e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,134,7.7038e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,174,0.000104207,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,88,5.7272e-05,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,108,7.2498e-05,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,117,8.2067e-05,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,283,0.000202058,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,75,6.3418e-05,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,245,0.000317789,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,245,0.000310665,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,327,0.000430866,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,382,0.00054988,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,706,0.000956091,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,379,0.000528787,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,360,0.000542616,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,314,0.000495192,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,463,0.000757455,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,1010,0.00165453,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,541,0.000886457,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,445,0.000754871,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,798,0.00139003,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,477,0.000794124,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,582,0.00100771,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,921,0.00167003,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,648,0.00116814,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1634,0.00294433,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,748,0.00134896,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,927,0.00168617,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1486,0.00279571,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1616,0.00311,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1590,0.00291744,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1699,0.00319926,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,907,0.00175203,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1580,0.0031091,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1657,0.00332037,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,881,0.00181992,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1625,0.00335907,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1641,0.00342584,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1227,0.00347605,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,1221,0.00314639,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2351,0.0052211,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2075,0.00469413,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,2906,0.00662126,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2439,0.0057158,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2213,0.00527635,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,3539,0.0085787,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,4788,0.0116067,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,2955,0.00730203,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,3666,0.00922915,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2542,0.00645831,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,2955,0.00755598,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,2183,0.00564722,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3983,0.0105602,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2588,0.00685635,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3203,0.00859588,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,4468,0.0121879,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,4124,0.0115889,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3882,0.0108432,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,5308,0.0150174,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3484,0.009985,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,5074,0.0149639,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4714,0.013798,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,5547,0.0164908,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,5046,0.015707,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,5759,0.0176471,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,6409,0.0200878,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,4806,0.0150566,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,4951,0.0157135,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,6232,0.0199616,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5733,0.0186242,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,5406,0.017566,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,6822,0.0201626,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,6671,0.0200516,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,4282,0.0129718,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,3689,0.0111934,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,6050,0.0186469,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7409,0.0230574,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,4816,0.0153677,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,9053,0.0289792,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,6562,0.0211899,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7773,0.0254394,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,7581,0.0250105,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,5913,0.0196388,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7868,0.0264688,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,7193,0.0246258,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,6248,0.0212157,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,5104,0.0175613,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,8442,0.0294189,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,8431,0.0296793,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,10113,0.0358421,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,8602,0.0309538,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,8916,0.0326304,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,9957,0.0361928,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,6865,0.0255516,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,7949,0.029854,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,8485,0.031817,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,11080,0.0419023,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,8207,0.0314964,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,13274,0.0512598,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,9440,0.0366242,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,7167,0.028134,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,9172,0.0362361,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,12072,0.0481102,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,11291,0.0453648,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,9809,0.0399593,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,9010,0.0366159,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,11436,0.0468657,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,11937,0.0495281,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,13997,0.0590393,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,12314,0.0517321,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,12139,0.0513665,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,12753,0.0547338,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,13728,0.0595693,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,10531,0.0457025,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,11482,0.0500062,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,13909,0.061693,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,12914,0.0571974,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,14212,0.0635219,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,15634,0.0701778,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,15074,0.0683528,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,17498,0.0800419,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,16521,0.0761248,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,14270,0.0658724,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,14566,0.0677565,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,16212,0.0764609,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,14733,0.0698812,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,16250,0.0771306,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,18322,0.0885287,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,18005,0.0868461,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,18203,0.0883155,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,20847,0.102246,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,20259,0.100381,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,16470,0.0813568,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,16197,0.0813144,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,18058,0.0909046,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,17712,0.0898022,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,16495,0.0843778,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,21570,0.110413,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,20372,0.104865,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,17448,0.0906361,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,20969,0.109644,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,20418,0.107829,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,16687,0.0886658,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,17373,0.0928557,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,21462,0.113822,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,21505,0.114726,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,20139,0.107968,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,21199,0.114923,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,17862,0.0981058,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,15190,0.0838054,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,28086,0.156553,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,24070,0.134675,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,23380,0.132305,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,27830,0.157978,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,25859,0.147164,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,27034,0.154841,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,22722,0.131613,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,23797,0.137527,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,27206,0.158053,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,28285,0.163873,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,23497,0.138847,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,24668,0.145063,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,23984,0.142862,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,23417,0.141415,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,26625,0.15975,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,30402,0.18446,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,21206,0.128095,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,24091,0.146649,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,35490,0.217341,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,27936,0.17232,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,27025,0.165361,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,27807,0.118147,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,24404,0.108628,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,31567,0.162309,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,29283,0.124406,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,28066,0.12053,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,25323,0.109502,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,31284,0.136818,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,30960,0.135752,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,31763,0.139639,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,29086,0.129128,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,28825,0.128614,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,32586,0.14523,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,35066,0.158182,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,24214,0.109572,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,30654,0.138676,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,39131,0.177923,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,25559,0.116668,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,32709,0.150964,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,43034,0.199085,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,38457,0.179078,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,20,1.0547e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,34,1.5156e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,53,2.3956e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,147,6.5304e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,19,1.1454e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,105,5.4129e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,36,2.0953e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,171,9.7292e-05,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,39,2.5423e-05,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,115,0.000101203,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,366,0.000394548,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,234,0.000257165,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,228,0.000265336,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,227,0.000274975,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,111,0.000141503,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,418,0.000539264,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,347,0.000485973,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,492,0.000635927,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,432,0.000599329,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,561,0.000803273,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,661,0.000974041,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,643,0.000993806,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,663,0.00103502,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,462,0.000741671,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,755,0.00124105,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,1200,0.00199886,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,493,0.000808162,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,756,0.00127479,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1196,0.00206423,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,937,0.00161786,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,836,0.00148628,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1195,0.00205718,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1030,0.00183983,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1101,0.00192287,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1273,0.00228249,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1614,0.0029523,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1910,0.00356021,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1066,0.00203308,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1075,0.00210516,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,2530,0.00503867,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1195,0.00239997,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1325,0.00273487,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,2919,0.00609464,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2042,0.004319,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,1833,0.00390964,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2052,0.00446386,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,1916,0.00423065,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1860,0.00416227,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2758,0.00640355,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2885,0.00677002,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2836,0.00675766,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2893,0.00696133,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,1763,0.00429944,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2130,0.00526364,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,1656,0.00414187,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3254,0.0083119,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,3080,0.00805103,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3809,0.0101629,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,4210,0.0113146,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3816,0.0103948,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,2841,0.00781887,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,4474,0.0125343,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,5606,0.0157849,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,4103,0.0115729,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3932,0.0112628,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,5037,0.0146971,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,2992,0.00879326,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,4489,0.0133822,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4305,0.0129869,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4908,0.0149935,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,3430,0.0106515,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,5282,0.0164699,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5645,0.0178189,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,4056,0.0129423,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,9835,0.0297831,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,5224,0.0152942,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,5731,0.0169217,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,5073,0.0151497,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,6162,0.0186059,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,7051,0.0214883,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,6689,0.0206483,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7565,0.0236266,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,5194,0.0164421,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,5347,0.0169955,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,6307,0.0202807,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,5563,0.0179665,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,8156,0.0267564,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,7276,0.0239783,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7524,0.0251827,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,7471,0.0253809,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,8872,0.0302338,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,7227,0.0248302,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,8323,0.028819,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,6936,0.024221,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,10862,0.0383926,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,6807,0.0242658,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,8760,0.0315185,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,11383,0.0412295,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,8644,0.031776,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,10498,0.0389909,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,6901,0.0257983,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,7364,0.0279425,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,9071,0.0345791,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,12911,0.0496616,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,9210,0.0353286,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,10460,0.0406077,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,11658,0.0456892,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,9768,0.0388726,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,10197,0.0408169,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,10379,0.0415702,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,11253,0.0454415,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,15540,0.0632657,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,11753,0.0486783,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,15176,0.0633503,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,14789,0.061756,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,11889,0.0500194,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,12735,0.0545508,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,15577,0.0670513,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,10400,0.0454332,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,11188,0.0491435,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,12818,0.0572699,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,12656,0.0570512,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,16336,0.0734787,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,13535,0.0614667,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,14134,0.0641525,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,14408,0.0662425,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,13338,0.0606766,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,13877,0.0635571,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,18424,0.0854727,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,17335,0.0814716,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,12746,0.059979,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,15437,0.0732543,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,15188,0.0726935,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,14844,0.0723856,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,19696,0.0968498,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,22868,0.113631,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,20428,0.101721,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,15462,0.0765143,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,23907,0.120053,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,21490,0.108168,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,11625,0.0586827,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,13922,0.0706919,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,21726,0.111201,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,20674,0.106102,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,20339,0.104737,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,19915,0.103224,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,16516,0.086371,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,20385,0.107368,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,22574,0.121892,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,21765,0.122076,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,16540,0.0929656,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,21161,0.119644,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,18994,0.108694,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,22405,0.129162,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,16580,0.095689,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,18246,0.106358,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,17675,0.103327,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,19872,0.114751,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,25727,0.144661,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,23771,0.134639,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,21488,0.124963,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,30987,0.177309,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,24974,0.1431,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,22295,0.128349,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,25038,0.144573,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,25857,0.151302,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,24790,0.14497,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,23145,0.136844,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,25707,0.152956,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,26682,0.158771,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,25287,0.151993,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,24609,0.14798,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,28393,0.172468,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,22507,0.138215,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,28994,0.17998,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,28400,0.176082,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,28648,0.179899,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,34541,0.216542,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,27462,0.173192,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,25652,0.16316,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,20818,0.133503,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,23997,0.154732,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,24557,0.158388,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,26572,0.170264,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,28820,0.186229,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,35386,0.230281,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,28844,0.188402,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,32552,0.213365,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,31782,0.208861,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,32583,0.214759,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,34606,0.2293,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,32680,0.179031,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,34977,0.158838,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,27190,0.124193,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,30733,0.140678,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,35048,0.161255,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,5,8.452e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,43,3.3665e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,18,1.767e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,40,3.4922e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,103,9.0028e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,40,3.8763e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,88,8.6606e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,99,0.000101902,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,229,0.000238656,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,247,0.000267431,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,147,0.000163505,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,54,6.7609e-05,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,293,0.000354458,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,227,0.000285241,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,202,0.000288245,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,338,0.000434917,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,326,0.000452797,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,402,0.000586269,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,427,0.00063949,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,706,0.00110584,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,355,0.000610574,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,506,0.000807394,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,452,0.000739086,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,631,0.00106302,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,1005,0.00174623,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,1002,0.001678,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,800,0.00136056,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,1866,0.00320164,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,515,0.000915023,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,415,0.000764789,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,711,0.00124091,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1537,0.00278285,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1473,0.00260426,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1361,0.00250732,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1257,0.00233809,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1463,0.00276658,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1453,0.00280129,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,949,0.00183633,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1158,0.00235415,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1311,0.00267676,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1946,0.00403285,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,2030,0.00429658,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,2555,0.00548273,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2207,0.00482027,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2887,0.00640006,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,704,0.00157979,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,1857,0.00429805,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1923,0.00448404,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,1688,0.00404654,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,1955,0.00475371,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2557,0.00625786,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2301,0.00576944,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,3237,0.00818115,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2123,0.00545584,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2982,0.00770083,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3384,0.00884955,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,3720,0.00978916,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3003,0.00803825,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2710,0.00733695,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3769,0.0102857,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,4258,0.011808,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,3214,0.00901837,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,2307,0.00654841,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,4256,0.0122535,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3191,0.00934852,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3365,0.0100958,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4698,0.0141656,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,6498,0.0198715,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,5371,0.0166684,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4192,0.013106,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,5264,0.0169565,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,4370,0.0142754,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5164,0.0169157,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,4351,0.014433,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5356,0.0179762,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,5517,0.0186787,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,4572,0.015622,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,6502,0.0209821,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,5947,0.0185759,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,6148,0.0194508,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,2790,0.00893784,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,6894,0.0220713,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,6446,0.0209313,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,6559,0.0215139,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,8083,0.027086,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,6746,0.0228243,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,6015,0.0208284,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,10891,0.0382218,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7693,0.0272078,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,9367,0.0339223,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,6928,0.0248615,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,6547,0.0241076,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,9403,0.0349855,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,9851,0.0368754,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,8539,0.0318997,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,8755,0.0328982,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,9577,0.0361487,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,9434,0.0356487,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,8709,0.0332458,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,7500,0.0286553,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,9420,0.0362933,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,11358,0.0442064,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,9838,0.0388066,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,10599,0.0419954,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,9838,0.0392614,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,14413,0.0579721,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,12340,0.0499256,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,12626,0.0520764,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,11491,0.0477431,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,7561,0.0316116,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,10255,0.0426423,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,10561,0.0445223,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,14353,0.0614097,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,11014,0.0472774,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,10811,0.046739,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,14819,0.0646405,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,12977,0.057171,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,14777,0.0656566,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,11352,0.0504371,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,14108,0.0631174,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,11707,0.0533623,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,14260,0.0648483,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,14052,0.0644849,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,13833,0.0640846,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,14676,0.0681834,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,14855,0.0701578,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,15554,0.0734245,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,13982,0.0664526,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,11839,0.0568467,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,15562,0.0755054,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,12582,0.0615435,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,16216,0.0794605,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,16284,0.0806602,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,15711,0.0786902,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,15026,0.0749191,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,14307,0.0724859,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,16353,0.0831786,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,16394,0.0834606,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,20665,0.10701,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,23384,0.12076,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,20125,0.10488,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,14540,0.0757137,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,22328,0.118428,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,19621,0.104398,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,18702,0.10039,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,17002,0.0913485,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,22909,0.124576,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,28578,0.155095,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,17707,0.0961825,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,20776,0.11425,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,30499,0.170297,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,16259,0.0919541,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,21456,0.122543,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,17373,0.100389,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,22782,0.13352,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,24717,0.146222,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,18347,0.106007,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,22234,0.128769,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,21634,0.125859,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,24241,0.141925,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,24398,0.143609,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,26298,0.156142,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,22306,0.132083,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,23875,0.141526,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,23420,0.140282,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,23119,0.139834,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,22851,0.138543,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,24001,0.146521,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,23497,0.14413,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,30758,0.190372,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,24373,0.151511,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,23375,0.145982,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,28976,0.181196,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,26935,0.169674,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,30255,0.191328,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,26127,0.165818,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,26242,0.167247,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,30535,0.194168,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,32137,0.207916,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,31562,0.201736,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,22912,0.144396,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,29195,0.184398,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,35083,0.223261,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,32185,0.2055,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,27557,0.178073,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,33091,0.214472,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,31618,0.20587,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,26994,0.17576,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,33200,0.219823,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,34099,0.215479,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,28269,0.126564,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,27610,0.124145,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,31059,0.140755,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,34839,0.158596,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,40997,0.182342,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,35624,0.154804,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,13,8.312e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,35,1.5156e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,29,1.3968e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,24,1.2781e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,31,1.6972e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,158,8.2556e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,120,6.6701e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,118,6.9425e-05,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,109,6.7818e-05,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,219,0.000140526,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,172,0.000115312,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,124,8.7514e-05,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,155,0.000114754,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,179,0.000137312,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,214,0.000167346,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,214,0.000176146,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,299,0.000255209,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,210,0.000289223,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,387,0.000554699,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,844,0.0011798,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,350,0.000498754,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,444,0.000663725,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,630,0.00100491,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,485,0.000811864,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,500,0.000842246,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,901,0.00155528,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,785,0.00139143,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,927,0.00159523,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,657,0.00118253,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,460,0.00085419,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1043,0.00191309,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,923,0.00170181,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1158,0.00214525,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,806,0.00148865,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1764,0.00323076,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1451,0.00267774,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,2283,0.00430175,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1301,0.00248518,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1586,0.00312586,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,2214,0.0044429,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1983,0.00399087,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1279,0.00262466,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,2353,0.00492433,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2135,0.00456757,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,1716,0.00370835,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1652,0.0036265,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2668,0.00596724,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,2150,0.00487628,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,3309,0.00769867,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2409,0.00570456,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2782,0.00664773,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2439,0.00586604,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,2122,0.0052072,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2791,0.00691216,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2558,0.00649233,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3177,0.00817884,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,2144,0.0056014,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3835,0.0102489,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,3741,0.0100678,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3590,0.00976961,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,2618,0.00718846,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,3222,0.0089956,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3840,0.0107214,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,2621,0.00738507,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,4448,0.0127526,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,2743,0.00801702,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,3315,0.00975284,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,4839,0.0144162,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,2446,0.00738437,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,3719,0.011322,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4590,0.0143365,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,3898,0.0122435,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,3817,0.0120802,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5083,0.0162584,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,7551,0.0244085,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,4777,0.0155592,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,4573,0.0134972,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,4354,0.0130001,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,4997,0.0150705,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,6711,0.0204649,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,6107,0.0188729,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,8048,0.0251444,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,5187,0.0165227,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,5226,0.0167783,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,7564,0.0243788,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7427,0.0242491,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,6914,0.0226714,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,4030,0.0133296,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,5123,0.0171031,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,4623,0.0157029,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,7590,0.0258915,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,8548,0.0294599,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,9838,0.034238,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,9917,0.0347795,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,8142,0.0288333,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,8974,0.0319758,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,13399,0.0480665,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,8641,0.0313264,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,10888,0.0404448,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,12172,0.0458091,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,8718,0.0330955,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,11877,0.0452003,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,8831,0.0336828,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,11168,0.0429102,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,12161,0.0468031,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,9984,0.0386605,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,11611,0.0454442,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,10789,0.042888,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,9024,0.0358943,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,8436,0.0338087,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,10328,0.041723,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,12598,0.0513046,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,10612,0.0439516,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,12920,0.053679,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,12540,0.0522794,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,11694,0.0490548,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,12563,0.053657,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,9678,0.0416679,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,11688,0.0504122,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,10394,0.0450045,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,16671,0.0734385,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,16556,0.0733374,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,15920,0.0705517,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,14168,0.0634172,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,17076,0.0768455,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,15324,0.0699953,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,17582,0.0801775,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,15155,0.0695504,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,15431,0.0714122,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,15998,0.0750158,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,17071,0.0800553,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,12773,0.0603315,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,14514,0.0693187,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,14805,0.0712576,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,16033,0.0784611,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,19322,0.0958918,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,14032,0.0700525,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,18079,0.0907924,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,20192,0.100342,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,16465,0.0825314,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,14798,0.0744381,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,16932,0.0858193,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,16758,0.0854128,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,22773,0.11608,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,19710,0.101417,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,23935,0.123694,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,17058,0.08914,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,15733,0.0828078,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,23743,0.12589,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,15294,0.0815483,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,16899,0.0901901,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,16711,0.0898516,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,23810,0.128669,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,21041,0.114688,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,20321,0.11099,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,22219,0.12295,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,21912,0.121136,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,25394,0.141045,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,25176,0.143002,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,20612,0.117116,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,22105,0.127131,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,23792,0.137093,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,25681,0.147108,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,22681,0.130228,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,29967,0.173471,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,23613,0.138386,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,27343,0.159666,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,26326,0.155439,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,27944,0.165686,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,26293,0.1565,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,27421,0.164857,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,33211,0.200162,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,24174,0.146238,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,23256,0.141354,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,20548,0.125608,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,24523,0.150396,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,25926,0.160731,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,23723,0.147695,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,30611,0.191914,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,30912,0.194889,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,29776,0.188747,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,18399,0.116892,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,35094,0.224728,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,33135,0.215088,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,29607,0.194423,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,33912,0.223602,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,32340,0.211122,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,38308,0.251246,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,28402,0.186681,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,34458,0.228105,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,36649,0.242548,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,34358,0.226146,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,33680,0.153234,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,41143,0.188152,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,30829,0.141842,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,29614,0.13382,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,26,1.341e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,11,6.985e-06,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,25,1.3549e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,93,4.5329e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,68,3.7506e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,52,3.0871e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,155,9.2334e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,152,9.5406e-05,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,247,0.000162387,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,89,6.244e-05,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,206,0.000148418,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,201,0.000150094,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,260,0.000195353,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,250,0.000196051,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,250,0.000205131,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,359,0.000334831,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,228,0.000191442,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,237,0.000212185,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,395,0.000354178,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,641,0.000591647,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,769,0.000738248,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,539,0.000540031,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,769,0.000783297,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,464,0.00053193,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,573,0.000623915,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,904,0.000946593,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,694,0.000757037,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,657,0.000738388,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,893,0.00107357,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,1312,0.00151617,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1078,0.00126948,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,952,0.00118623,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,557,0.000651922,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,776,0.00096587,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1206,0.00149417,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1766,0.00223814,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,758,0.000941913,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1563,0.00201457,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,731,0.00091202,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,2866,0.00394624,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1904,0.0030507,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1323,0.00224834,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,2626,0.00460822,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1377,0.00246954,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2891,0.00515761,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1757,0.00322839,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,3242,0.00535317,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1836,0.00330277,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2402,0.00469692,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2579,0.0051954,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2671,0.00534717,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2260,0.00461465,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,1997,0.00413664,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2559,0.00543748,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,3948,0.00840311,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,2854,0.00614932,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,2933,0.00642346,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,4393,0.00969348,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,3873,0.00863967,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,4131,0.00834326,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3294,0.00582609,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,3089,0.00554818,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3789,0.0069086,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,5724,0.0105871,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3985,0.00751169,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3584,0.00681452,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4360,0.00839766,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,3750,0.00733122,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,3517,0.00700051,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4517,0.00904868,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4705,0.00957474,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,5958,0.0122854,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,3856,0.00798251,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5446,0.0114315,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,3768,0.00800556,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,3823,0.00823185,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,6198,0.0134168,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,9315,0.0205176,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,4314,0.0096823,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,6143,0.013909,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,5826,0.0133301,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,6637,0.0154274,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,8863,0.02085,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,6951,0.016528,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,6469,0.0155092,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,6021,0.0135665,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,7811,0.0171045,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,7157,0.0158984,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,5076,0.0113813,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,7596,0.0170723,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,7518,0.0170239,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,8396,0.019121,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,8528,0.019782,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,7661,0.0179585,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,9674,0.0229463,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,7285,0.0174603,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,11278,0.0273241,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,9153,0.022296,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,6143,0.0151504,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,7399,0.0183699,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,9517,0.0239419,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,12473,0.0313594,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,8342,0.021413,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,9275,0.0239038,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,11084,0.0288138,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,10202,0.0266712,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,11333,0.029966,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,10014,0.0267411,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,12645,0.0337993,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,10379,0.028068,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,12320,0.0336513,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,11067,0.0303836,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,13249,0.0368046,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,12663,0.0354842,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,12740,0.0356311,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,10673,0.0304627,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,17692,0.0511781,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,13266,0.0387327,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,12061,0.035278,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,11763,0.0345055,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,10585,0.0315762,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,15640,0.0468388,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,11898,0.0356501,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,16491,0.04985,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,15878,0.0480865,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,13762,0.0424737,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,11222,0.0371352,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,15266,0.04745,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,15532,0.0487632,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,13889,0.0438646,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,12665,0.0404153,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,11991,0.0387786,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,17032,0.0553956,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,14869,0.0483407,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,18717,0.0618525,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,19383,0.0644811,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,18150,0.0603222,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,17234,0.0580287,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,18555,0.0629234,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,15078,0.0514739,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,15320,0.0546917,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,20173,0.0700833,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,19201,0.0668413,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,15275,0.0534088,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,17772,0.0626549,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,20385,0.0721274,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,22027,0.0787972,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,21182,0.076046,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,20210,0.0729686,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,18953,0.0688219,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,22608,0.0821215,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,20354,0.0744796,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,20540,0.0760427,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,18072,0.0670166,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,19172,0.0720492,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,20111,0.0758331,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,19824,0.0742888,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,19907,0.0759674,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,19509,0.0746452,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,23814,0.0913993,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,23335,0.0900905,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,27628,0.106863,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,18448,0.0886005,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,20593,0.0982115,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,29860,0.125275,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,25375,0.101682,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,21896,0.0867311,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,21356,0.0851136,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,26492,0.106095,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,31718,0.128347,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,27981,0.114635,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,29568,0.122548,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,26410,0.109753,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,22142,0.0918996,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,29141,0.122107,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,29272,0.122241,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,22760,0.0962871,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,30829,0.131372,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,32241,0.138531,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,35504,0.15344,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,29673,0.128746,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,36985,0.1601,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,27982,0.132949,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,33697,0.148048,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,29805,0.131493,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,24064,0.105871,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,30732,0.137578,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,24038,0.107729,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,28949,0.129893,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,32540,0.146973,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,28034,0.127533,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,31814,0.144929,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,32773,0.15143,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,30738,0.142184,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,28743,0.133438,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,32363,0.151185,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,29,1.4457e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,44,1.9905e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,55,2.6051e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,58,2.8706e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,42,2.1861e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,101,5.3081e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,153,8.3184e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,147,0.000102251,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,154,0.000154285,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,191,0.00020129,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,138,0.000142481,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,153,0.000113357,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,239,0.000170907,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,178,0.00013417,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,396,0.0003847,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,304,0.000414314,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,412,0.000510837,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,231,0.000303052,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,669,0.000897353,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,605,0.000833655,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,305,0.00044707,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,470,0.000723162,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,585,0.000905035,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,960,0.00152294,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,812,0.00132256,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,642,0.00105094,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,962,0.00155605,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,1249,0.00209399,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,954,0.00160892,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,905,0.00155835,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,987,0.00170656,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1009,0.00174002,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1000,0.00175699,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,924,0.00161367,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1406,0.00253575,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1440,0.00260929,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1853,0.0034609,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1091,0.00206451,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1687,0.00330403,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1620,0.00318501,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1508,0.00308123,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,2046,0.00416241,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1710,0.00354471,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,959,0.0020379,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2348,0.00500039,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2377,0.00514434,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,1684,0.00371702,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,2148,0.00481056,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2774,0.00638309,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,1698,0.00397285,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2652,0.00626673,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2402,0.00578544,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,3176,0.00771033,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,3864,0.0094889,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2284,0.0056843,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,2802,0.00707259,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,3980,0.0102648,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,4509,0.0118449,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,3792,0.0100678,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3208,0.00861139,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,2017,0.00548371,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,3346,0.0092207,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,4206,0.0117103,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,4122,0.0116262,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,4717,0.013528,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,4030,0.0117714,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4074,0.0118943,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,4079,0.0121047,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,5147,0.015539,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,6815,0.0207387,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4003,0.0123997,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,6287,0.0194972,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5784,0.0181072,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5485,0.0173379,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5842,0.0167848,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,3579,0.0103566,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,7937,0.0233493,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,4333,0.0128401,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,6394,0.0191806,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,6239,0.0189022,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,5939,0.0182495,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7611,0.0236444,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,6799,0.0215747,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,7133,0.0226229,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,7084,0.0226946,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,8750,0.0282378,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,5135,0.0166871,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,9831,0.032415,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,9293,0.0309279,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,5114,0.0172684,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,8786,0.0298831,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,6643,0.0227358,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,8746,0.0301489,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,8245,0.0288036,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,8848,0.0312019,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,6728,0.0238653,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,8537,0.030645,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,10040,0.0363774,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,8583,0.0315611,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,10077,0.0370289,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,11111,0.0412849,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,11074,0.0413822,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,12219,0.0465394,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,10643,0.0408425,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,11853,0.0459208,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,12996,0.0503356,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,11954,0.0466665,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,11485,0.0456386,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,11348,0.0449791,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,11650,0.0464831,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,11486,0.0462275,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,10360,0.042143,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,12510,0.0516426,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,11523,0.0479737,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,13548,0.0564629,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,9555,0.0400019,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,9508,0.040531,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,10703,0.0455472,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,10450,0.0448492,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,13218,0.0571895,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,13275,0.0582612,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,12685,0.0561264,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,13372,0.0591526,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,12794,0.0571035,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,13577,0.0609242,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,12861,0.0583857,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,19711,0.0895999,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,18944,0.0868185,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,17102,0.0793419,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,18090,0.0851874,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,14120,0.0662506,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,12504,0.0590822,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,16686,0.0798001,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,16397,0.0789134,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,15786,0.0760777,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,15832,0.0773473,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,16824,0.0825822,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,17217,0.0847081,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,21259,0.106161,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,22063,0.110124,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,16400,0.082348,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,21515,0.108301,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,22280,0.113957,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,15730,0.0807551,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,18605,0.0959854,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,20848,0.107626,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,22704,0.118675,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,19624,0.103279,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,16501,0.0870946,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,21352,0.113701,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,17645,0.0939642,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,24267,0.130023,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,21609,0.116478,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,18034,0.0983927,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,22742,0.123934,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,23485,0.129477,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,21717,0.119888,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,19594,0.108732,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,20830,0.116925,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,20349,0.114524,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,23709,0.134657,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,24692,0.141021,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,21638,0.123706,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,22524,0.129417,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,30117,0.173939,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,24367,0.142792,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,22857,0.133488,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,23939,0.141342,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,24898,0.147909,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,23339,0.139549,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,24036,0.144441,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,24730,0.148393,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,21452,0.129435,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,32388,0.196834,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,36737,0.223816,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,30830,0.189064,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,32103,0.198926,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,32775,0.204085,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,28697,0.17992,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,27876,0.175293,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,28222,0.128921,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,31057,0.133911,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,31002,0.133987,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,28013,0.121471,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,30685,0.133566,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,29075,0.127181,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,38537,0.169688,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,32934,0.145703,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,32076,0.142551,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,29158,0.130306,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,32874,0.147012,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,32912,0.147996,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,32132,0.145681,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,30298,0.138053,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,30808,0.141017,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,29552,0.135873,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,17,1.6832e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,43,3.0871e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,166,0.00012502,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,73,6.1741e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,84,7.4873e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,0,2.585e-06,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,78,7.7387e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,94,9.4429e-05,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,226,0.000235164,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,145,0.000157358,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,190,0.000254231,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,298,0.000328684,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,103,0.000123833,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,512,0.000618396,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,378,0.000485693,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,255,0.000341606,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,412,0.000571042,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,271,0.000389868,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,307,0.00045133,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,502,0.000788117,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,460,0.000682374,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,671,0.00103934,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,638,0.00101755,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,324,0.000533815,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,966,0.00158385,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,1109,0.00180986,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,949,0.00159698,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,1508,0.00246199,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1081,0.00184702,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,968,0.00161081,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1586,0.00270407,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,988,0.00167325,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,824,0.00148572,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,973,0.0017278,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1513,0.00274591,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1039,0.0019075,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,2032,0.00379328,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1690,0.00322545,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1213,0.00238265,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1773,0.0034771,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,2316,0.0047199,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,2756,0.00560803,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,2725,0.00570672,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1615,0.00343617,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2751,0.00598952,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2708,0.00596459,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,1606,0.00364319,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1798,0.00409676,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,1946,0.00450925,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2089,0.00497406,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2706,0.00654394,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2741,0.00669313,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,4172,0.0102891,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2977,0.00743731,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,3270,0.00824827,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,2694,0.00683023,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,3852,0.00986843,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,2205,0.00570225,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2473,0.00649882,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3774,0.0100684,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3565,0.00964626,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,4059,0.011105,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3651,0.0101273,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,4287,0.0120442,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,2871,0.0082167,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,5424,0.0157449,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,3952,0.0115151,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,3090,0.00911405,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4188,0.0125555,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4061,0.0123046,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,3883,0.0119057,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,6727,0.0212291,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5993,0.0190036,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,4927,0.0157976,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,4983,0.0162175,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,7243,0.0238058,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,8011,0.0256403,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,5978,0.0179616,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,7639,0.023202,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,5323,0.0162498,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,5109,0.0158012,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7350,0.0230412,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,5917,0.0186916,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,7579,0.0244172,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,9837,0.0319699,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,5461,0.0178624,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,6934,0.0229834,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,5337,0.0177566,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,8037,0.0270888,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,9141,0.0314208,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,7744,0.0263962,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,5308,0.0183963,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,10071,0.0352146,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,7445,0.0262772,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,10015,0.0357536,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,4987,0.0180126,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,10133,0.0371043,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,9680,0.035125,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,12120,0.0451243,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,8241,0.0306356,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,6834,0.0256072,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,11332,0.0431854,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,9901,0.0376498,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,10677,0.0414533,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,8685,0.0340268,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,10885,0.0425788,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,8325,0.0329355,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,9540,0.0378664,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,12951,0.0523616,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,15132,0.0615699,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,11768,0.0481501,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,12159,0.0496486,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,8355,0.0349529,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,13578,0.0572672,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,11747,0.0496873,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,10289,0.0436618,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,9657,0.0412857,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,17089,0.0742561,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,16575,0.0723402,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,9741,0.0425564,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,13799,0.060757,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,16520,0.0736817,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,14104,0.0628385,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,12738,0.0572856,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,13175,0.0597476,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,11803,0.0538395,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,14238,0.065513,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,15193,0.0704506,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,11874,0.0551778,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,15420,0.0729871,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,14229,0.0673792,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,14011,0.0667002,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,17736,0.0858831,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,14710,0.0711951,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,15240,0.0741222,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,22491,0.110066,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,17496,0.0866895,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,17997,0.0898429,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,13472,0.0670447,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,15334,0.0773534,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,19817,0.0999899,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,20881,0.106505,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,20892,0.107285,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,17384,0.0896456,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,14234,0.0739538,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,24203,0.126513,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,22633,0.119194,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,18309,0.0974326,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,25948,0.137876,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,18378,0.09744,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,15658,0.0834949,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,22177,0.119114,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,19069,0.10288,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,23382,0.12856,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,19323,0.106722,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,23207,0.12954,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,19443,0.108827,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,25257,0.14259,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,23135,0.130641,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,26954,0.153157,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,25910,0.148085,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,23792,0.136687,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,24677,0.143028,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,20544,0.119459,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,23393,0.136107,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,24652,0.144597,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,22370,0.13202,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,25526,0.152161,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,23751,0.142678,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,27373,0.1656,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,27466,0.166485,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,21878,0.133363,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,25607,0.156393,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,30973,0.192108,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,25042,0.154546,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,27217,0.168663,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,34646,0.217191,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,28223,0.177246,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,26824,0.167851,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,32993,0.206861,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,28383,0.180363,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,31397,0.200527,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,25966,0.166708,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,32029,0.206988,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,36370,0.236406,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,20795,0.136139,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,34822,0.229337,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,37444,0.226352,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,30556,0.137775,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,35096,0.158181,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,24364,0.110569,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,33253,0.15187,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,35022,0.161807,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,28861,0.133744,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,38690,0.18012,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,30753,0.143897,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,39,1.6902e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,56,2.3258e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,21,1.0687e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,57,2.71e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,71,3.7366e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,85,4.7074e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,82,4.9799e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,134,0.000101762,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,105,6.7818e-05,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,223,0.00014786,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,119,8.3044e-05,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,35,2.6959e-05,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,264,0.000189556,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,444,0.000356203,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,90,6.8796e-05,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,286,0.000220008,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,220,0.000175797,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,288,0.000238796,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,433,0.000409704,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,415,0.0003664,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,373,0.000341187,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,462,0.000438618,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,748,0.000723302,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,1066,0.00107182,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,894,0.000911461,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,534,0.000560426,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,899,0.000967755,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,731,0.000825413,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1449,0.00168812,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,1527,0.00172982,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1021,0.00124238,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1300,0.0014816,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1120,0.00133416,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1201,0.00147014,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1594,0.00190178,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1554,0.00187852,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,660,0.000780643,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1662,0.00200012,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1034,0.00130929,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1798,0.00237923,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1572,0.00207324,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,2083,0.00273096,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1317,0.00175671,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1606,0.00220567,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2271,0.0031568,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1544,0.00217235,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,1495,0.00215461,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,2570,0.00376647,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,1541,0.00238614,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2625,0.00408174,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2841,0.00444437,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2944,0.00474484,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,2651,0.00434463,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,3187,0.00535255,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2686,0.00452455,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3402,0.00575701,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,3664,0.00632896,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,2607,0.00463672,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2981,0.00536777,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,2598,0.00469008,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3281,0.00595872,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,3205,0.00585724,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3904,0.00727066,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,3797,0.00717135,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,4069,0.00764265,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3511,0.00671101,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4294,0.00829513,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,5816,0.0113251,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4512,0.00900279,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4032,0.00810097,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4180,0.00847079,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,3216,0.00673378,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5343,0.0111681,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5583,0.0118208,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5916,0.0126087,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,3790,0.00819568,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,6211,0.0135893,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,5926,0.0130443,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,5567,0.0124074,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,4781,0.0109791,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,4822,0.0110912,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,6363,0.0147303,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,5167,0.0122186,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,9381,0.0225666,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,6513,0.014486,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7850,0.0170763,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,8472,0.0184143,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,6306,0.0141191,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7390,0.0163386,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,9368,0.0213558,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,7148,0.0161544,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,9501,0.0218856,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,5707,0.0131356,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,9028,0.0210054,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,8689,0.0204273,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,9038,0.0213614,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,8442,0.0202495,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,7111,0.0171728,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,9298,0.0226386,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,9534,0.0235817,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,10520,0.0262191,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,5621,0.0140858,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,10567,0.0267722,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,9391,0.0239403,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,8833,0.0227287,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,10667,0.0276218,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,12377,0.0323578,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,10784,0.0285118,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,13012,0.0345914,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,13666,0.0367799,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,17426,0.0471892,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,9627,0.026178,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,12911,0.0355038,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,14683,0.0409022,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,11290,0.0315545,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,12869,0.0362831,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,14166,0.0403432,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,14389,0.0412793,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,12227,0.0353005,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,12579,0.0365539,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,13590,0.0398321,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,12113,0.0357347,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,11414,0.0339078,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,13766,0.0411728,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,10281,0.0309433,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,13385,0.0407383,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,13084,0.039922,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,15075,0.0466644,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,14789,0.0459848,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,17354,0.0544321,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,17342,0.0547405,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,18000,0.057086,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,17614,0.0564041,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,18809,0.0604664,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,19876,0.0645268,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,16198,0.0529458,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,17663,0.0579729,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,19330,0.0640978,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,13303,0.0444539,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,18557,0.062106,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,18912,0.0637122,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,23937,0.0814809,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,19339,0.066153,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,20909,0.0719872,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,16719,0.0579605,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,22557,0.0786693,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,22579,0.0795725,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,16770,0.0593735,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,18459,0.0657496,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,21383,0.0766856,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,21758,0.0784237,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,25654,0.0931949,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,20565,0.075096,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,24461,0.0900682,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,22548,0.0865068,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,19048,0.0932244,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,20793,0.0893334,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,23427,0.100473,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,23400,0.0885798,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,25736,0.097734,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,20681,0.079153,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,19025,0.0730334,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,24288,0.0939285,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,27129,0.105523,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,24723,0.0966494,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,28795,0.113513,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,21805,0.0859107,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,18641,0.0738918,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,21860,0.101303,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,28488,0.115275,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,25616,0.103637,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,22816,0.0930717,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,25006,0.102424,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,20760,0.0856662,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,34785,0.168253,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,29590,0.180988,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,32799,0.189841,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,26230,0.110608,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,32661,0.138114,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,26842,0.11407,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,35154,0.149867,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,33281,0.153123,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,27104,0.116758,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,33042,0.14334,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,29896,0.139309,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,39719,0.173914,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,27710,0.122032,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,34655,0.153824,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,41227,0.183575,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,34244,0.152949,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,31023,0.139163,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,37769,0.170181,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,35731,0.162487,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,33754,0.154012,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,33849,0.155192,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,40127,0.184442,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,6,5.867e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,36,1.6553e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,32,1.5994e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,60,2.9404e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,69,3.6319e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,105,5.7202e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,144,0.000110702,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,159,0.000112449,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,121,7.7527e-05,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,251,0.000164622,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,216,0.00020094,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,94,6.5653e-05,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,482,0.000550439,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,489,0.000571811,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,310,0.000388681,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,389,0.000501338,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,342,0.000453077,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,505,0.000680138,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,237,0.000349219,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,479,0.000747886,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,387,0.000579913,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,808,0.00125698,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,588,0.000975787,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,469,0.000821223,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,539,0.000865574,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,1244,0.00204991,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,757,0.00131711,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,578,0.000950015,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,810,0.00143005,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,646,0.00116213,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1086,0.00195032,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,986,0.00178569,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1301,0.00234626,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1548,0.00281708,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1254,0.00231113,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1419,0.00267683,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1522,0.00293728,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1354,0.0026505,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1710,0.00344239,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1792,0.00366938,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1888,0.00389204,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1034,0.00219191,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1672,0.00354785,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2252,0.00492112,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,1719,0.00379349,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2251,0.00506912,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2119,0.00488396,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1985,0.00465397,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2527,0.00606118,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2937,0.0071337,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,3542,0.00875862,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2520,0.0062756,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,2267,0.00575729,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,3472,0.00886038,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2450,0.00631534,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,2850,0.00743815,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,4048,0.0105451,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,1879,0.00497099,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2833,0.00756701,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,2691,0.00737941,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3098,0.00854496,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,4319,0.0120094,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,5912,0.0167259,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,3331,0.00959011,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,6313,0.0183632,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,4104,0.0121365,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4632,0.0138495,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,4073,0.0122782,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4450,0.0135672,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4504,0.0139518,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4790,0.0153653,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,4468,0.0144552,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5196,0.0170517,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,4401,0.0143896,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,3874,0.0127947,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,3597,0.01206,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,5674,0.0191177,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,5078,0.0164886,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,5969,0.0184075,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,6246,0.019489,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,6658,0.0209876,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,6099,0.0191864,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,8254,0.0264845,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,4638,0.0149308,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,7076,0.0232309,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7866,0.0260679,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,7519,0.0251084,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,6737,0.0227624,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7895,0.0267361,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,6470,0.0223951,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,8351,0.0290802,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,8241,0.0286962,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,8138,0.0287612,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,7097,0.0252978,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,8651,0.0311529,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,11050,0.0400547,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,11744,0.0431279,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,10273,0.0379536,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,8973,0.0338385,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,10080,0.0380032,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,11354,0.0430798,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,9720,0.0373108,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,9428,0.0366298,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,10451,0.0410857,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,9656,0.0378995,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,7832,0.0310161,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,10428,0.0417489,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,7327,0.0295297,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,11360,0.0461965,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,10353,0.0424157,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,11412,0.0470319,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,14802,0.0614647,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,10208,0.0430452,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,15011,0.0638021,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,13037,0.0555298,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,12823,0.0549971,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,14788,0.0644684,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,14997,0.0653932,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,12058,0.0526947,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,17149,0.0757283,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,11059,0.049512,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,16826,0.0754252,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,14707,0.066655,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,15245,0.0694285,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,14146,0.0649791,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,15834,0.0737118,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,13078,0.0607493,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,14766,0.0689403,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,15730,0.0741443,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,14638,0.0698146,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,13742,0.0657675,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,15181,0.0732339,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,16062,0.0781512,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,17170,0.0843744,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,16308,0.0801217,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,17186,0.0855437,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,13685,0.068525,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,17776,0.0887372,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,18506,0.0937373,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,16537,0.0842668,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,14635,0.0753259,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,19544,0.101079,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,19249,0.100018,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,13861,0.0725462,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,19143,0.100976,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,18333,0.0967678,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,18635,0.0993277,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,19562,0.1045,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,13464,0.0725497,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,25542,0.137299,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,22420,0.120463,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,24004,0.129988,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,25714,0.141492,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,19868,0.110581,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,19315,0.107613,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,23426,0.131941,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,19982,0.113082,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,19970,0.113197,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,22271,0.127287,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,22681,0.130485,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,30850,0.179087,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,25196,0.146783,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,24229,0.14136,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,18090,0.106094,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,26858,0.157085,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,27389,0.163527,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,23231,0.137988,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,25053,0.150607,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,21605,0.130563,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,31129,0.189989,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,25434,0.155514,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,21533,0.13157,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,23181,0.142958,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,27386,0.169487,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,30885,0.192108,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,28009,0.174898,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,31177,0.197067,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,28448,0.17848,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,27283,0.172291,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,33204,0.210523,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,30978,0.19861,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,35599,0.22917,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,38552,0.249855,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,36394,0.237092,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,29925,0.196783,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,29027,0.191975,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,27090,0.180207,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,28652,0.191253,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,29427,0.197599,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,36528,0.244831,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,33546,0.226589,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,26886,0.130093,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,31336,0.143632,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,33010,0.151702,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,34809,0.161145,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,30923,0.14342,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,1,4.26e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,22,1.0686e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,55,2.3398e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,37,1.788e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,11,7.124e-06,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,74,3.7297e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,201,0.000103718,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,287,0.000154146,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,183,0.000105184,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,329,0.00019675,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,292,0.000182502,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,160,0.000105394,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,465,0.000315065,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,195,0.000139548,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,274,0.000203175,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,244,0.00018781,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,595,0.000470956,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,292,0.000239914,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,605,0.000513631,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,552,0.000503574,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,722,0.000656182,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,429,0.000409843,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,876,0.000844202,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,796,0.00078679,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,757,0.000897283,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,1117,0.00130266,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,1240,0.0012729,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,1100,0.00117484,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,796,0.000894559,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,677,0.000736363,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,673,0.000749424,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1676,0.00207261,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,743,0.000870742,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1127,0.00157128,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1457,0.0017426,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1298,0.00149431,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1469,0.00172444,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,2378,0.00308137,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,987,0.00122506,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1658,0.00208679,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1800,0.00231204,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,2113,0.00273033,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1198,0.00162666,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1687,0.00230589,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,3164,0.00440365,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2784,0.00421759,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2405,0.00344728,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1769,0.00258953,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,1754,0.00279186,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,3637,0.00585081,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,1763,0.002789,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2140,0.00357125,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,4321,0.00737732,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2694,0.0044941,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2361,0.00395895,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3299,0.006069,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,2781,0.00518674,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3154,0.00573515,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2229,0.00398584,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3642,0.00653933,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3755,0.00680313,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,2826,0.00540723,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,4462,0.00861208,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,4191,0.00779973,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3284,0.00615331,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,4007,0.0076664,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,5346,0.0103419,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,3774,0.00745792,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,5802,0.011523,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4661,0.00979817,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,5620,0.0113621,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,4687,0.00975452,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,3633,0.0075066,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,3962,0.00854517,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,7426,0.0158754,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,5152,0.0112702,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,5488,0.0119812,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,8035,0.0181486,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,6274,0.0142087,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,6158,0.0143681,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,8603,0.0204014,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,6976,0.0169398,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,7626,0.0165155,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,8273,0.0182649,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,5542,0.0123897,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,6798,0.014702,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,9783,0.0213804,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,7371,0.0166724,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,6503,0.01443,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,7210,0.01631,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,5815,0.0131251,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,6120,0.0139383,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,9407,0.0216398,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,9503,0.0220489,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,8827,0.020718,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,8758,0.020772,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,9645,0.0231896,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,8822,0.0213983,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,9995,0.0243944,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,12238,0.0301609,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,9864,0.0245603,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,7907,0.0199346,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,8232,0.0207877,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,8674,0.0221084,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,9459,0.02441,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,9962,0.0258322,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,9848,0.0256796,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,8411,0.0221655,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,9382,0.0249184,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,13363,0.0358198,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,11303,0.0304997,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,13324,0.0362605,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,11866,0.0327075,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,16481,0.0457167,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,10989,0.0306956,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,10281,0.0288455,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,10338,0.0293969,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,9075,0.0261072,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,11408,0.0329276,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,12331,0.0357977,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,9009,0.0263959,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,15226,0.0448479,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,16089,0.0478701,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,15679,0.0469703,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,14275,0.0430963,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,11988,0.0363914,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,16071,0.0493112,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,10879,0.033694,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,13869,0.0431973,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,16407,0.0514881,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,13630,0.0429402,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,12336,0.0390672,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,14505,0.0465937,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,19587,0.0630949,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,17241,0.0558236,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,21210,0.0693183,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,16230,0.0532367,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,20237,0.0669129,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,16222,0.0539381,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,19157,0.0642127,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,19011,0.0650819,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,23290,0.0792655,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,16410,0.0560214,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,21782,0.075026,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,15966,0.0554299,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,18904,0.0659083,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,19519,0.06862,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,21270,0.0756249,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,20902,0.0745431,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,22049,0.0791496,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,21252,0.0762698,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,22257,0.0803828,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,23309,0.0849098,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,22152,0.0809898,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,20266,0.074629,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,19209,0.0713558,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,21216,0.0791253,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,24246,0.0907875,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,20602,0.0783391,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,23793,0.0902409,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,20551,0.078495,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,21578,0.0829525,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,23345,0.0900435,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,17084,0.0662739,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,22036,0.0859027,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,22930,0.0903279,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,20229,0.0804814,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,31051,0.193154,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,28674,0.179761,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,31082,0.19586,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,20322,0.129196,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,31578,0.201648,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,28024,0.140741,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,29438,0.120975,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,20903,0.0863668,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,31954,0.132749,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,21436,0.0901976,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,27354,0.114927,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,29916,0.126237,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,32574,0.138414,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,27396,0.121366,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,23263,0.101959,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,41851,0.180397,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,38701,0.170768,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,29013,0.128219,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,31654,0.138661,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,22282,0.0981102,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,29444,0.129992,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,31998,0.14184,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,36033,0.16152,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,28042,0.125518,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,22729,0.110863,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,28446,0.134731,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,25201,0.115041,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,48059,0.220009,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,30413,0.140333,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,2,4.82e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,32,2.5493e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,40,3.3455e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,42,3.6249e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,59,5.3011e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,289,0.000264708,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,94,9.2683e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,50,5.2802e-05,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,189,0.000204852,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,244,0.000274206,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,79,9.38e-05,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,230,0.00027735,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,181,0.000227062,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,281,0.000363327,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,177,0.000240822,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,339,0.000471515,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,569,0.000835192,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,422,0.000592205,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,734,0.00107566,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,280,0.00042933,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,448,0.000703745,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,567,0.000944288,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,892,0.00138172,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,750,0.00119538,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,542,0.000894628,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,955,0.00159628,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,776,0.00126787,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,862,0.00145736,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1068,0.00181643,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,568,0.000971806,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,413,0.000731963,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1844,0.00322685,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,2356,0.004155,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1811,0.00328782,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,2140,0.00398808,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1521,0.00288895,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1827,0.00352117,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,821,0.00160983,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1361,0.00280618,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1973,0.00405247,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1692,0.00352243,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,2326,0.0049353,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,3724,0.00808798,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2730,0.00599231,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,1194,0.00267159,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1736,0.00391726,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2275,0.00527069,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1861,0.00433807,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,1938,0.0046569,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2161,0.00524038,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,1950,0.00478255,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2180,0.00542239,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,3496,0.00886422,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,1884,0.00484122,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,3098,0.00798524,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,4082,0.0105623,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,2733,0.0071805,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3954,0.010623,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,4129,0.0111897,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3204,0.00876211,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3420,0.00947724,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,3728,0.0106107,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,4811,0.0137147,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,2957,0.00854853,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3520,0.0103645,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3825,0.0115178,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4490,0.0135486,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,2946,0.00898715,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,5113,0.0159455,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4011,0.0125928,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,3466,0.0112444,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,4079,0.0132253,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,6356,0.0208834,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5481,0.0181847,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,6502,0.0218565,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,3644,0.0123635,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,7133,0.023621,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,7850,0.0245054,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,6758,0.0212276,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,5163,0.0161403,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,3399,0.0107137,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,5960,0.0190884,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,4786,0.0155532,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,6445,0.0210368,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,7238,0.0241255,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7814,0.0264832,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,10790,0.0375786,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,7039,0.0247042,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,5403,0.0190955,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,5964,0.0214383,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,7633,0.0274831,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,7031,0.0258189,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,5540,0.0206221,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,7666,0.0287433,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,7151,0.0267845,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,11032,0.041491,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,11100,0.0421028,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,6290,0.0239284,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,10103,0.0385761,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,11972,0.0461608,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,11227,0.0435415,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,8497,0.0332727,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,9713,0.0381572,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,10270,0.0409462,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,12489,0.0503418,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,13935,0.0561318,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,10337,0.0417006,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,8360,0.0345104,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,11763,0.0489062,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,14893,0.062286,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,12210,0.0507664,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,11266,0.0477043,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,11583,0.0496356,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,10151,0.043866,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,12782,0.0551633,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,12347,0.0538277,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,9429,0.0417207,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,14257,0.0636189,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,12659,0.0561516,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,16102,0.0720854,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,8443,0.0384265,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,14504,0.0658104,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,13424,0.061751,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,11151,0.051823,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,11052,0.0515761,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,15134,0.0711574,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,15420,0.0729946,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,14250,0.0675241,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,11178,0.0537982,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,15223,0.0742387,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,10794,0.0524849,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,11156,0.0548341,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,19340,0.0963648,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,15148,0.0754288,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,14576,0.0728886,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,20472,0.103697,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,15661,0.0800577,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,17818,0.0915847,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,16825,0.0869757,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,17994,0.0929429,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,19706,0.102335,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,15878,0.0832972,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,14464,0.076297,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,20176,0.108158,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,19092,0.102681,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,16241,0.087639,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,19783,0.107574,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,16887,0.0926649,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,17168,0.0943847,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,21627,0.118871,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,19908,0.109937,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,18912,0.106099,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,19189,0.109067,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,18941,0.109843,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,18588,0.107601,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,24273,0.142438,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,22429,0.134158,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,22839,0.137324,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,25149,0.147535,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,19719,0.115216,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,19943,0.117369,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,28192,0.167174,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,22261,0.13251,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,21844,0.13116,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,26504,0.159125,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,30359,0.184191,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,23664,0.144725,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,32269,0.198278,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,27455,0.169424,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,25572,0.158368,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,29544,0.184756,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,24651,0.153501,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,29127,0.183196,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,28059,0.177424,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,28377,0.180151,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,34956,0.223652,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,33813,0.216497,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,31497,0.202,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,34099,0.220685,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,28424,0.154309,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,24598,0.106422,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,30789,0.133116,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,28877,0.125594,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,30236,0.132596,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,25560,0.112889,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,29924,0.132583,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,34808,0.155042,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,35200,0.167731,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,31519,0.156037,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,36548,0.165799,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,30112,0.138762,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,41174,0.216037,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,31056,0.157039,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,35367,0.175326,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,40049,0.185246,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,36374,0.169358,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,2,4.609e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,28,2.0954e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,73,5.3709e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,45,3.583e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,114,9.366e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,71,6.244e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,240,0.00021484,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,326,0.00030424,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,135,0.000135078,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,181,0.000188368,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,283,0.000299769,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,106,0.000117617,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,297,0.000341187,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,267,0.000319675,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,136,0.000171396,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,371,0.000476893,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,528,0.000714711,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,376,0.000515028,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,302,0.000424929,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,535,0.000773519,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,316,0.000471515,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,505,0.000778897,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,702,0.00111059,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,869,0.00134142,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,515,0.000810816,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,427,0.000692151,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,987,0.00160613,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,1325,0.00215272,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1071,0.00178856,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,926,0.00153042,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1026,0.00174609,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1807,0.00300719,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1647,0.0028226,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1650,0.00290403,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1573,0.00280011,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1242,0.00225155,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1371,0.00255544,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,812,0.00153831,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,2502,0.00488215,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,2317,0.00452504,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1852,0.00372079,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1756,0.00356874,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1659,0.00343345,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1743,0.00366561,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2485,0.00528983,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2070,0.00447433,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2775,0.00612041,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1785,0.00399457,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2158,0.00500808,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2275,0.00533571,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2505,0.00595544,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2557,0.00616155,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,3014,0.00736949,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2191,0.00544292,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2737,0.00696908,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3052,0.00785812,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,3967,0.0104148,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3201,0.00858715,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,3538,0.00953772,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3252,0.00886303,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,2861,0.00788445,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,4635,0.0130342,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3758,0.0105127,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,4071,0.0114728,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3196,0.00914485,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3540,0.0103206,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,3675,0.0107924,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,5029,0.0149568,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4926,0.0148491,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4608,0.0140306,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4849,0.0151069,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,5407,0.0167718,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5337,0.016758,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,4345,0.0137919,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5812,0.0174756,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,5189,0.015178,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,4673,0.013771,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,5991,0.0178553,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,5716,0.0172131,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,5280,0.016108,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,4502,0.0138636,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7880,0.0244759,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,9544,0.0302023,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,5628,0.0178018,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,6402,0.0204292,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,5765,0.0186537,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,5391,0.0175239,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,9066,0.0298911,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7382,0.0245221,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,7484,0.0253498,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,8037,0.0272794,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,5358,0.0183541,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,8168,0.0282202,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,4996,0.0173859,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,10898,0.0383247,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,7565,0.0268728,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,10567,0.0379652,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,9294,0.0336279,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,7524,0.0276439,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,8309,0.0305513,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,8484,0.0315125,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,11075,0.0414876,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,8771,0.0334055,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,9673,0.037063,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,10197,0.0394631,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,8150,0.0315542,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,12096,0.0472897,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,9317,0.0369265,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,10609,0.0423973,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,13484,0.0543404,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,12859,0.0519093,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,11161,0.0453469,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,8274,0.034166,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,10394,0.0432766,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,12960,0.0540711,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,11959,0.050198,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,18219,0.0776561,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,12917,0.0554287,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,11167,0.0480283,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,11458,0.0500417,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,13177,0.0589394,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,14693,0.0657469,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,15056,0.0680017,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,13577,0.0619315,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,16299,0.0745928,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,12485,0.0574215,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,14864,0.0683593,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,15163,0.0695797,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,15907,0.0736192,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,14459,0.0676912,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,17674,0.0828369,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,12510,0.0590109,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,12709,0.0605928,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,19483,0.0931452,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,13979,0.0684431,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,18155,0.0899562,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,14572,0.072711,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,17451,0.0875482,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,16904,0.084129,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,15783,0.0790022,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,20141,0.101523,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,16235,0.0820645,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,17447,0.0887332,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,21313,0.109487,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,16862,0.0872138,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,20053,0.10368,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,17347,0.090709,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,21420,0.112787,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,20982,0.11084,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,21441,0.113546,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,16363,0.0671714,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,17379,0.0630971,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,26640,0.0974564,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,23189,0.0854137,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,21526,0.0800913,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,19496,0.0727584,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,17922,0.0672858,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,19699,0.0744143,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,24175,0.0918818,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,19905,0.0759529,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,22579,0.0866737,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,27128,0.104834,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,28320,0.110651,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,23704,0.0925106,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,30304,0.119482,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,24573,0.106937,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,20677,0.121146,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,25823,0.152608,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,31613,0.188404,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,23379,0.139376,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,31293,0.188285,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,23468,0.140857,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,28811,0.174177,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,28917,0.175953,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,26058,0.158959,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,29994,0.183843,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,24754,0.154391,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,30804,0.193205,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,29201,0.186263,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,31885,0.204034,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,32515,0.208126,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,28525,0.183896,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,35646,0.228098,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,24003,0.15554,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,33765,0.221855,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,27942,0.184567,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,26646,0.173763,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,37781,0.248357,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,30059,0.19782,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,32247,0.213641,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,36711,0.242893,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,35409,0.235456,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,24335,0.1637,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,26839,0.181653,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,30577,0.165712,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,26194,0.120918,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,2,5.168e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,2,3.911e-06,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,56,4.3792e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,67,5.4548e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,156,0.000134519,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,49,4.6516e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,103,9.8759e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,138,0.000138221,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,145,0.000154075,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,164,0.000179219,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,194,0.000219798,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,120,0.000141293,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,243,0.000296906,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,387,0.000488697,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,362,0.000474309,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,649,0.00086697,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,343,0.000453845,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,390,0.000535562,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,566,0.00080034,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,133,0.00020101,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,646,0.000984168,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,538,0.000840989,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,573,0.000864177,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,716,0.0011101,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,1935,0.00303841,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,523,0.000816823,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,944,0.00152713,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,628,0.00100331,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,948,0.00155794,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,1009,0.00173792,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,953,0.00157798,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1284,0.00218094,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,452,0.000778478,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1052,0.00186818,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1103,0.00201695,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1918,0.00356189,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,987,0.00185791,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1380,0.00264715,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1275,0.00251263,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,2333,0.00465851,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,2132,0.00436628,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,2453,0.0050416,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1989,0.00417533,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2094,0.00448006,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,1806,0.00393667,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2266,0.00502233,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2396,0.00539327,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,2520,0.00578104,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2795,0.00658312,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,1716,0.00408935,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,1936,0.00463958,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2175,0.00529499,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,2607,0.00647347,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2111,0.00531979,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,3616,0.00916134,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,2944,0.00750555,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,5121,0.013223,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,5676,0.0149515,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,4276,0.01134,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,2918,0.00784757,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,4150,0.0113001,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,3361,0.00924012,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,4289,0.0119568,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,5763,0.0163035,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3072,0.00882916,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,5723,0.016714,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,3634,0.0106896,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,4924,0.014675,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4887,0.0147794,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4146,0.0128121,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4504,0.0141754,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,5201,0.0163914,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,3946,0.0125958,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5963,0.019202,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,6479,0.0211818,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,6655,0.02166,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,4885,0.0145589,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,4923,0.0148748,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,5606,0.0170917,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,5329,0.0163292,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,4038,0.0124501,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,6850,0.0213192,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,4913,0.0156023,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,9067,0.0291966,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,8369,0.0274203,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,8344,0.0274976,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,7990,0.0265373,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,9293,0.0311333,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,8242,0.0278238,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,3885,0.013338,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,5987,0.0204497,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,7508,0.0261127,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,8814,0.0309073,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,7914,0.0280217,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,6866,0.0244285,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,8618,0.0310117,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,7808,0.0283383,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,9593,0.0349188,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,7546,0.0281162,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,9482,0.035753,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,5965,0.0224872,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,11831,0.044771,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,8558,0.0330797,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,11295,0.043746,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,8896,0.0349147,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,9856,0.0390242,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,10585,0.0420649,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,12890,0.0516933,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,11802,0.0477972,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,11326,0.0463534,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,11659,0.0476885,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,10241,0.0420272,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,9141,0.0380607,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,14560,0.0614375,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,8538,0.0360335,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,11797,0.0503576,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,13515,0.058315,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,12866,0.0560376,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,15788,0.0692583,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,14646,0.06398,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,13634,0.0607423,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,12268,0.0552251,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,16926,0.0758365,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,14478,0.065617,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,13331,0.0606379,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,18184,0.0839398,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,14811,0.0683576,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,15354,0.071257,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,11418,0.0534762,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,14284,0.0676801,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,13790,0.065518,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,15143,0.0724342,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,16980,0.0824851,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,16892,0.0822785,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,19714,0.0960959,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,17160,0.0844472,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,20019,0.0994544,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,16295,0.0806376,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,19439,0.0979813,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,15543,0.078787,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,12698,0.0643899,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,17320,0.0883616,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,15800,0.0813287,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,19886,0.103213,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,18149,0.0947625,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,22277,0.117478,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,24559,0.130479,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,18061,0.0961961,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,19409,0.103929,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,18059,0.0961329,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,19131,0.102015,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,25829,0.138724,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,14968,0.0810667,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,21344,0.117457,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,28248,0.156465,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,17625,0.0985621,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,21982,0.123106,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,27177,0.153557,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,24032,0.136399,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,19220,0.109569,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,24524,0.141016,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,23542,0.136342,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,19883,0.114995,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,32138,0.187396,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,30666,0.178928,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,23645,0.1403,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,24887,0.147693,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,23972,0.143144,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,23352,0.140175,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,19849,0.120179,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,25431,0.154574,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,28056,0.17089,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,24945,0.152734,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,29596,0.183969,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,21168,0.130876,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,33598,0.208867,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,25182,0.157813,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,25905,0.163043,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,31839,0.200064,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,29499,0.186467,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,28074,0.178852,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,30650,0.195753,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,32204,0.207275,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,30757,0.19914,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,34888,0.227859,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,23555,0.153623,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,24972,0.164737,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,30960,0.205373,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,38739,0.179371,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,39850,0.18125,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,27894,0.138731,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,34241,0.233997,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,28981,0.133066,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,31050,0.143527,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,28846,0.133742,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,37093,0.172834,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,7,7.962e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,25,1.9417e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,115,8.2276e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,82,6.3487e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,8,9.219e-06,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,30,2.8497e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,54,5.1196e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,179,0.000171537,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,243,0.000248225,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,56,6.1323e-05,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,153,0.000166857,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,305,0.000341605,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,244,0.000282029,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,247,0.000294042,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,151,0.00018781,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,422,0.000551556,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,426,0.00055875,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,390,0.000529555,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,884,0.00123086,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,781,0.00112414,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,427,0.000648639,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,420,0.000615463,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,356,0.000532209,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,688,0.00105338,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,966,0.00151729,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,782,0.00122722,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,316,0.000498265,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,672,0.00107909,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1084,0.0018415,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,1136,0.00188166,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1120,0.00191141,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1197,0.00199411,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,968,0.00166731,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,972,0.00170342,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1806,0.00323747,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1740,0.00317035,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1707,0.00316581,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1649,0.00312893,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1641,0.00324166,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1191,0.00235304,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,2193,0.00438933,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1131,0.0022987,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1757,0.00361958,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2686,0.00566831,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2373,0.00507317,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1504,0.00328056,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2210,0.00490115,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,2138,0.00479422,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2481,0.00574877,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,3863,0.00911335,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2849,0.00676339,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2604,0.00626938,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,2851,0.00697753,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2837,0.00706253,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,3683,0.00921113,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3120,0.00793865,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,3589,0.00923474,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,2776,0.00729015,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,3377,0.00895523,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3010,0.00808707,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3257,0.00885305,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,2500,0.00687291,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3290,0.00913563,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,3763,0.0106344,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3175,0.0090718,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3145,0.00918725,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,2574,0.00754341,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,5207,0.0154697,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,5343,0.0161322,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,4040,0.0122456,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,3579,0.0110308,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,3914,0.0122984,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5849,0.0185725,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,3625,0.0116368,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5526,0.017853,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,5246,0.0161294,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,7657,0.0225983,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,4295,0.0128184,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,6772,0.0204404,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,6014,0.0183438,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,4873,0.0150294,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,8031,0.0250218,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,6899,0.0217625,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,7044,0.022436,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,6742,0.0217616,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7884,0.0256312,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,10141,0.0330686,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,7109,0.0233101,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7345,0.0243781,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,8617,0.0291454,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,9085,0.0308542,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,7802,0.0267156,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,7943,0.0274374,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,7665,0.0266294,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,7955,0.0279734,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,9480,0.0337827,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,12440,0.0446814,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,7964,0.028859,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,8098,0.0297917,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,9205,0.0340929,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,6930,0.0258797,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,7512,0.0280859,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,9107,0.0347059,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,9533,0.0365953,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,10880,0.0418355,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,10360,0.0400928,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,12448,0.0486352,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,7656,0.030354,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,9282,0.0370569,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,12929,0.0517839,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,13564,0.0547641,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,11661,0.0473513,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,11613,0.0479256,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,12289,0.051132,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,15782,0.0658187,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,9387,0.0394668,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,16175,0.0690832,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,15076,0.0646711,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,12994,0.0559127,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,9296,0.0401037,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,12376,0.0543248,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,14079,0.0619063,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,17311,0.0765094,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,10738,0.0479822,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,11924,0.0535309,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,13875,0.0631184,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,13648,0.0619592,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,16085,0.0737251,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,11617,0.0535991,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,12898,0.0603454,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,14587,0.0683062,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,17744,0.0836453,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,21787,0.104073,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,18975,0.0906652,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,12345,0.0594424,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,18790,0.0915545,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,15626,0.0762339,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,16474,0.0808838,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,21571,0.107136,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,15698,0.0780561,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,18865,0.0945147,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,12934,0.0651383,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,17518,0.0893205,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,21428,0.109865,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,22069,0.113481,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,23881,0.12354,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,20449,0.107035,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,19102,0.100653,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,25989,0.137823,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,19156,0.10192,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,19477,0.103661,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,19001,0.101834,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,17745,0.0960162,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,28149,0.153601,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,23860,0.130347,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,21313,0.117607,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,19025,0.105141,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,25846,0.143602,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,23318,0.130941,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,22877,0.129119,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,23687,0.134694,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,24275,0.139116,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,25336,0.144651,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,25488,0.146539,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,21105,0.121956,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,18949,0.110905,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,28207,0.164764,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,22098,0.130514,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,20768,0.123555,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,27735,0.165908,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,22660,0.13606,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,28226,0.170239,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,27315,0.164748,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,27590,0.167731,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,29362,0.17903,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,30397,0.186436,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,33399,0.207302,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,21633,0.134628,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,27167,0.170451,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,29895,0.150666,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,25323,0.115002,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,27004,0.115787,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,29127,0.125815,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,31872,0.138446,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,30851,0.134642,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,33779,0.147797,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,33461,0.147391,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,31548,0.13932,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,34953,0.155005,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,28101,0.125486,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,32228,0.144591,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,32839,0.147912,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,36091,0.163664,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,39889,0.181626,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,33106,0.151782,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,31617,0.145341,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,24,2.0045e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,10,9.638e-06,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,53,4.2256e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,140,0.000111191,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,39,3.6877e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,75,6.9983e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,77,7.4662e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,115,0.000116569,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,204,0.000217563,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,144,0.000159314,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,436,0.000488277,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,157,0.000186133,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,208,0.000253952,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,195,0.000279096,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,249,0.000310037,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,224,0.000288874,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,194,0.000258492,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,340,0.000467534,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,445,0.000634112,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,326,0.000479966,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,534,0.000806346,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,842,0.00130238,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,1092,0.00163902,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,978,0.00151393,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,718,0.00111554,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,346,0.00053626,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,424,0.000675878,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,526,0.000868228,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1237,0.00210802,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,716,0.00118993,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,919,0.00160634,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1187,0.00198154,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,911,0.00159635,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1099,0.00191379,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1413,0.00255006,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,848,0.00155165,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1563,0.0029326,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1004,0.00190359,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1376,0.00272076,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1009,0.00199851,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1749,0.00356964,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1757,0.00365758,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1773,0.00364969,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1973,0.00407084,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,1100,0.00238209,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2343,0.0051324,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,1921,0.00426312,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1740,0.00395344,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2741,0.00646732,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2367,0.00565385,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2279,0.00550006,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2523,0.00612467,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,3118,0.00771739,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,1895,0.00474588,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,3057,0.0077484,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3394,0.00872516,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,4056,0.0105241,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,2867,0.00753621,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2587,0.00688059,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,2498,0.00670542,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3623,0.00988219,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,2593,0.00715242,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,2841,0.0079265,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,3627,0.0102451,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3421,0.00982932,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,4629,0.0135183,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4218,0.012335,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,5209,0.015486,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4584,0.0138164,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,3767,0.0115156,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,5122,0.0148814,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,3863,0.00861516,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5132,0.0136621,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5515,0.0150013,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,4029,0.0110789,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,4793,0.0132058,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,6088,0.0172169,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,6585,0.0187161,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,5016,0.0144523,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,8271,0.0229044,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,5433,0.0142929,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7329,0.0195973,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,6098,0.0164051,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,6793,0.0143903,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,6080,0.0129569,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,9501,0.0205768,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,8954,0.0201767,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,6773,0.0187632,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,8841,0.0251605,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,9321,0.0268509,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,4734,0.0141369,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,7294,0.0217113,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,6978,0.0208915,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,7924,0.0238525,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,6882,0.0203347,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,8051,0.0198129,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,7434,0.0223459,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,13759,0.0431931,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,12109,0.0380496,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,10654,0.0338318,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,11050,0.0354204,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,7639,0.0199864,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,5926,0.0179528,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,9669,0.0316579,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,11127,0.0370942,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,8821,0.0295153,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,12022,0.0412082,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,10620,0.0319995,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,10733,0.034694,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,8990,0.0313361,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,14149,0.0492579,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,10730,0.0380249,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,11823,0.0385058,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,14761,0.0506769,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,11705,0.0427446,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,12834,0.0469826,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,9613,0.0355762,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,13013,0.0397419,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,12165,0.0457666,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,15316,0.0554316,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,14408,0.0556336,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,11309,0.0390962,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,12228,0.0480598,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,14581,0.05738,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,9840,0.0390322,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,16241,0.0575847,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,16168,0.0652785,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,19277,0.0784896,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,20579,0.0777209,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,15133,0.0622968,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,16266,0.0684867,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,15192,0.0598782,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,12433,0.0529509,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,12745,0.0546719,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,15804,0.0628229,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,22146,0.0960179,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,15833,0.0652499,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,19361,0.0853713,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,21090,0.0912563,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,15139,0.0624151,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,19505,0.0884953,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,22360,0.0947134,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,16924,0.0767739,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,17663,0.0784734,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,18504,0.082309,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,18649,0.0876782,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,18294,0.0737382,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,19191,0.091366,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,20178,0.0875663,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,22473,0.105767,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,18499,0.0854551,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,17589,0.0793879,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,23015,0.0894565,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,23120,0.0866866,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,17571,0.075934,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,17149,0.0804786,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,17155,0.0806413,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,26461,0.0995828,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,23125,0.0875255,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,20864,0.0792082,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,23504,0.0911645,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,21770,0.108544,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,24332,0.119591,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,16249,0.0819352,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,25288,0.131274,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,24055,0.123448,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,31469,0.160577,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,21769,0.114963,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,24377,0.123249,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,25290,0.136727,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,28806,0.152849,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,18130,0.0950215,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,27071,0.145189,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,27985,0.133394,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,30756,0.153455,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,21127,0.114211,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,31324,0.161408,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,24254,0.134637,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,33006,0.18406,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,26645,0.148466,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,26915,0.147298,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,30073,0.152551,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,26731,0.153561,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,33451,0.184639,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,31851,0.178448,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,29502,0.166701,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,26021,0.14695,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,25719,0.120927,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,36034,0.208747,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,31369,0.174053,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,28958,0.166973,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,36837,0.214502,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,35459,0.205664,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,30794,0.184582,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,35506,0.207206,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,36808,0.222452,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,58,3.3525e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,23,1.4947e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,37,2.3816e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,41,2.8147e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,94,6.3627e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,64,4.6656e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,120,8.968e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,115,0.000129001,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,248,0.000181664,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,104,8.7025e-05,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,156,0.000131446,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,161,0.000141574,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,261,0.000237958,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,250,0.000237748,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,300,0.000296766,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,363,0.000373804,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,435,0.000474867,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,405,0.000458943,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,556,0.000657858,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,715,0.000879752,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,387,0.000505179,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,824,0.000986264,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,379,0.000463832,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,994,0.0012699,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,578,0.00079119,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,931,0.00122939,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,1345,0.00173248,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,1037,0.00140079,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,851,0.00112546,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,1339,0.00186532,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1279,0.00176823,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,866,0.00122108,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1093,0.00148697,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1376,0.00190799,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1052,0.00120013,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1197,0.00142418,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,829,0.000986543,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1176,0.00143927,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1209,0.00153733,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1599,0.00205557,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,2244,0.00291591,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,3055,0.00406225,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,2553,0.0034544,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,1931,0.00265839,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2303,0.00335006,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1927,0.00279661,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2745,0.00398501,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,2281,0.00336605,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2358,0.00357621,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,3166,0.00489283,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2207,0.00348709,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,4097,0.00652271,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,2378,0.00383107,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2027,0.00333874,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,3329,0.00554287,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3019,0.00509028,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,2674,0.00455912,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3414,0.00593993,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2548,0.00449095,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,2698,0.00480413,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,5822,0.0104879,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,2944,0.0053075,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,4084,0.00749542,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,5475,0.0101268,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,5049,0.00948939,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3946,0.00754787,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,3147,0.00606663,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,6824,0.0133145,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,5176,0.0103314,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,5887,0.0117711,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4879,0.00988135,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,4330,0.00888538,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,5143,0.0106193,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5977,0.0125627,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,4321,0.00918096,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,4489,0.00963097,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,4481,0.0104909,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,6661,0.0220351,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,4849,0.0163841,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,4097,0.0139553,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,7376,0.0256029,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7290,0.0255669,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,7321,0.0258127,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,9222,0.0294125,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,4611,0.0149105,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,5355,0.0173931,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,7884,0.0256591,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,8903,0.0292529,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7443,0.0248524,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,9543,0.0326864,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,9567,0.0328862,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,10880,0.03761,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,7755,0.0270799,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,11423,0.0400553,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,10926,0.0387995,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,11152,0.0400173,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,8248,0.0297518,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,7374,0.0268592,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,8921,0.0330459,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,9148,0.0338397,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,9101,0.0342386,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,6884,0.0259878,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,12825,0.0492067,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,10164,0.0392959,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,8221,0.0317306,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,12306,0.0479547,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,11906,0.0470373,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,11571,0.0462456,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,10318,0.0415403,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,12660,0.0511719,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,7137,0.0290769,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,11234,0.0460662,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,9406,0.0392456,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,8756,0.0364376,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,15949,0.0668433,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,14622,0.061767,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,12953,0.0557799,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,14777,0.0638424,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,13411,0.0582558,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,12225,0.0534202,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,13154,0.0577741,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,15851,0.0708091,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,17369,0.077571,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,13377,0.0600686,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,11341,0.0515433,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,13610,0.0624476,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,10723,0.048964,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,13615,0.0627165,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,12789,0.0599669,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,14996,0.0709092,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,18230,0.0865607,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,14581,0.0693765,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,18739,0.0903668,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,19053,0.0924534,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,13512,0.0654244,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,17713,0.0871082,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,16316,0.0803141,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,16500,0.0817642,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,20165,0.101646,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,12819,0.064537,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,12438,0.063126,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,19875,0.10157,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,19968,0.103005,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,17608,0.0906509,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,18371,0.0951615,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,20254,0.105642,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,21341,0.112569,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,19995,0.105051,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,19077,0.101435,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,19064,0.101639,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,21634,0.115671,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,21037,0.112735,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,24112,0.130067,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,22355,0.122492,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,22505,0.123399,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,23134,0.128789,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,29563,0.164353,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,25417,0.142185,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,24617,0.139079,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,24599,0.139978,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,20395,0.116748,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,17919,0.103144,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,25661,0.148,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,23037,0.133416,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,24169,0.140894,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,27831,0.162897,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,24197,0.142338,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,25583,0.15211,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,28629,0.171168,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,22127,0.133223,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,35076,0.212546,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,26523,0.160502,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,27773,0.168599,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,25954,0.15909,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,32587,0.200096,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,32335,0.199961,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,29670,0.149419,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,33849,0.144471,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,29548,0.124997,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,30889,0.131008,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,37047,0.16342,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,27021,0.117222,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,33367,0.145785,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,28250,0.123679,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,37171,0.164625,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,30407,0.13395,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,31433,0.139396,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,30189,0.134637,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,29392,0.131832,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,36681,0.165475,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,46429,0.230337,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,29303,0.169288,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,32619,0.19069,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,32363,0.153936,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,39500,0.218012,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,46740,0.231296,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,0,2.723e-06,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,78,5.4758e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,9,8.87e-06,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,32,2.6611e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,60,5.1126e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,68,6.0834e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,103,9.4918e-05,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,117,0.000113427,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,150,0.000152958,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,122,0.00012991,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,301,0.000323447,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,89,0.000101344,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,277,0.000340209,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,308,0.00037548,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,506,0.000636277,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,260,0.000338463,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,482,0.000649966,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,451,0.000621819,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,319,0.000453915,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,576,0.000845109,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,724,0.00107077,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,511,0.000761367,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,523,0.000798454,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,790,0.00123798,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,429,0.000687123,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,725,0.00114132,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,927,0.00148006,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,692,0.00115151,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1146,0.00186511,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,723,0.00120445,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,399,0.000704234,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1041,0.00174106,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1000,0.00171683,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1291,0.0022797,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,926,0.00166088,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1344,0.00246283,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1367,0.00254434,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1860,0.0035181,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,2018,0.00396859,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,1484,0.0029525,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1510,0.0030542,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1358,0.00280632,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1313,0.00269024,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2059,0.0043301,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2232,0.00480413,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1671,0.00361979,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,3364,0.00743207,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1815,0.00408705,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,2430,0.00565071,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2756,0.0065387,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2175,0.00514965,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,2435,0.00587945,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,3037,0.00744472,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,3211,0.00799257,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,3335,0.00846164,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3731,0.00961406,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,2411,0.00629453,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,3620,0.00968761,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2914,0.00785547,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,2959,0.00804223,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,2554,0.00701085,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,3021,0.00855432,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3164,0.00883621,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,3730,0.0105347,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3720,0.0105653,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3114,0.00902751,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,6457,0.0188312,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,3247,0.00960764,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4039,0.0120925,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,7134,0.021606,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,5267,0.0163139,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,5649,0.017639,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,3922,0.0123753,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,4992,0.0159733,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5683,0.0175395,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,5053,0.0146492,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,5477,0.0160633,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,6588,0.0195402,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,6747,0.0203501,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,5799,0.017563,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,7549,0.0233008,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7114,0.0220709,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,6280,0.0199509,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,7212,0.0228761,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,9291,0.0297861,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7117,0.0229591,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,5113,0.0166956,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,6991,0.0230052,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,7343,0.0244475,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,7259,0.0246888,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,8236,0.0279262,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,6866,0.023522,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,6445,0.0221548,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,7168,0.025033,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,9603,0.0337715,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,8509,0.0300961,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,12611,0.045231,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,9041,0.0330084,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,8604,0.0322636,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,9861,0.0367498,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,7891,0.0296704,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,8187,0.0310828,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,10126,0.0384118,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,11953,0.0453806,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,7953,0.0304052,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,10942,0.0432206,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,7817,0.0305013,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,7996,0.0316445,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,12534,0.0497855,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,9879,0.039334,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,13885,0.0557811,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,11330,0.0461065,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,8548,0.0353407,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,13176,0.054291,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,13908,0.0579558,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,15010,0.0629074,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,15479,0.0658805,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,14769,0.0633831,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,13170,0.0564775,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,13766,0.0593385,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,13326,0.0585434,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,12381,0.0545144,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,13525,0.0597135,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,16091,0.0717382,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,17629,0.0799684,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,15785,0.0716744,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,12839,0.0582441,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,14228,0.0649923,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,13642,0.0629067,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,11176,0.0522338,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,16166,0.0757981,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,12403,0.058368,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,14298,0.0682356,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,17763,0.0851108,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,15285,0.0743015,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,16789,0.0829304,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,18459,0.0912414,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,14980,0.0744559,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,19360,0.0963481,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,16130,0.0800838,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,14325,0.0716278,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,15109,0.0768462,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,20441,0.10389,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,22337,0.114439,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,21539,0.111048,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,19896,0.103052,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,20469,0.107043,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,18797,0.0986218,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,22539,0.118739,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,22309,0.118106,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,22580,0.120134,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,19259,0.103064,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,23075,0.125273,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,20855,0.113339,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,18857,0.102897,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,24110,0.132528,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,20158,0.11158,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,20756,0.115646,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,19769,0.113298,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,20277,0.116549,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,17385,0.0994382,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,22640,0.13069,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,29122,0.165982,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,22008,0.127287,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,21323,0.122882,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,26612,0.155403,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,23201,0.13555,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,26981,0.158756,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,23578,0.139375,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,22556,0.134309,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,27843,0.1677,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,25431,0.152327,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,31145,0.187478,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,23479,0.142652,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,22750,0.138149,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,30253,0.184899,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,24433,0.1511,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,27639,0.171799,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,26885,0.167992,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,26728,0.167719,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,31007,0.19564,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,25048,0.15876,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,31517,0.200931,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,31296,0.201276,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,24305,0.15855,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,35865,0.23563,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,25564,0.16804,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,40176,0.26145,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,34635,0.226325,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,27745,0.181961,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,27892,0.183984,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,25495,0.16877,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,28221,0.189241,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,36739,0.195204,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,40778,0.187073,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,46336,0.213321,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,23,1.816e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,53,3.7995e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,43,3.2896e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,28,2.3607e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,56,4.8471e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,76,6.7609e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,126,0.000114055,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,78,7.5222e-05,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,67,6.9564e-05,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,50,5.3081e-05,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,240,0.000254511,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,302,0.000345517,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,109,0.000126348,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,230,0.000275254,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,502,0.000618536,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,291,0.000371849,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,216,0.000286499,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,447,0.000597932,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,403,0.000565734,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,577,0.000847275,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,520,0.000766675,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,688,0.00100659,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,660,0.000981444,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,538,0.000828486,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,749,0.00117386,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,602,0.00093458,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,489,0.000769608,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,660,0.00106987,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1014,0.00168254,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,1012,0.00167311,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,1002,0.00170195,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1303,0.00216641,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1058,0.00181342,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,613,0.00107308,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1318,0.00234542,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1647,0.00298945,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1136,0.00209985,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1870,0.00352313,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1504,0.00292303,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,2132,0.00423141,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,1999,0.00399283,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,1908,0.00388743,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1830,0.00377526,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,2981,0.00629027,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2411,0.00514043,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,2486,0.00537797,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,2435,0.00539019,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,2675,0.00598442,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,3005,0.00691369,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2915,0.00682772,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,2810,0.00667322,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,1775,0.00425153,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,3031,0.00735986,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,4243,0.0104481,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2641,0.0066054,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3511,0.00889858,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,3480,0.00895104,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,2371,0.00622971,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2758,0.00730175,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,2557,0.00683679,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3931,0.0106844,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,2958,0.00815566,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3772,0.0104801,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,3323,0.00937652,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,4020,0.0114673,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,3735,0.0109027,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,6677,0.0195449,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,4993,0.0147722,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4350,0.0130777,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,6024,0.0183503,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4490,0.0138817,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,5276,0.0165125,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,4522,0.0141486,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,5599,0.0171927,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,4998,0.0143972,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,6086,0.0177238,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,6666,0.01956,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,4709,0.0139337,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,5744,0.0172077,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,4829,0.0145757,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,6404,0.0196431,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,5738,0.0178074,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,5228,0.0164971,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,5574,0.0177656,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,6473,0.0208749,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7659,0.0247614,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,6269,0.0204191,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,6994,0.0230406,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,6954,0.0231098,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,9329,0.0315067,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,7603,0.025796,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,6659,0.0228055,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,8289,0.0286715,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,6697,0.0232682,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,7268,0.0255616,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,7888,0.0279359,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,9380,0.03357,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,10054,0.0364004,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,8639,0.0317014,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,11295,0.0418121,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,10156,0.0376705,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,7283,0.0271727,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,10195,0.0387164,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,8796,0.0334754,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,10146,0.038899,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,9075,0.0350513,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,9059,0.0353233,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,13737,0.054471,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,11667,0.0465987,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,11982,0.0478417,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,7418,0.0297893,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,9186,0.037184,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,10763,0.044381,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,10973,0.0456376,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,11778,0.0489449,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,9749,0.0408559,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,8057,0.034391,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,14154,0.0607043,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,10918,0.0468524,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,14544,0.0628334,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,12855,0.0562322,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,11932,0.0525643,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,13703,0.06052,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,11982,0.0534025,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,13152,0.0589022,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,12518,0.0566678,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,18758,0.085136,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,16989,0.0777675,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,12184,0.0562144,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,13011,0.0607301,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,16368,0.0765205,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,17618,0.0827555,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,17225,0.0819874,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,18349,0.088098,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,11405,0.0547095,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,17818,0.0864879,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,16737,0.0815468,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,15727,0.0771032,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,20090,0.0996779,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,16018,0.0797949,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,22341,0.112151,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,25020,0.126005,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,14906,0.0756554,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,23158,0.11854,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,18228,0.0940042,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,22615,0.117419,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,16341,0.0852738,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,19943,0.104609,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,15571,0.0820788,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,19184,0.10169,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,18840,0.100137,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,22623,0.121181,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,22090,0.119084,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,20359,0.11102,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,19541,0.106667,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,27874,0.153688,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,22208,0.12258,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,16061,0.0892179,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,23010,0.128838,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,24869,0.139372,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,23818,0.134323,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,29454,0.16718,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,25508,0.145502,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,26565,0.152427,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,24744,0.142871,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,22841,0.133446,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,30358,0.177397,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,25164,0.148424,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,24272,0.144017,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,26958,0.161111,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,26910,0.161282,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,27264,0.163661,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,26693,0.161171,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,27226,0.165219,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,28012,0.170419,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,24858,0.152061,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,27205,0.168266,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,32772,0.203272,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,33830,0.211499,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,33075,0.207407,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,27851,0.14863,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,25804,0.110803,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,25927,0.111826,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,31733,0.137875,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,30523,0.133154,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,31926,0.139697,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,37976,0.16752,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,33945,0.150711,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,35907,0.160188,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,40613,0.181651,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,27080,0.121404,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,41250,0.186243,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,32290,0.147042,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,36968,0.168833,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,36503,0.167445,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,29565,0.136297,
leadingones,0,5,0.2,2147483646,LEADINGONES_PREFIX,27,2.2211e-05,
leadingones,1,6,0.166667,2147483646,LEADINGONES_PREFIX,28,2.214e-05,
leadingones,2,7,0.142857,2147483646,LEADINGONES_PREFIX,91,6.9914e-05,
leadingones,3,8,0.125,2147483646,LEADINGONES_PREFIX,14,1.355e-05,
leadingones,4,9,0.111111,2147483646,LEADINGONES_PREFIX,69,6.2161e-05,
leadingones,5,10,0.1,2147483646,LEADINGONES_PREFIX,28,2.696e-05,
leadingones,6,11,0.0909091,2147483646,LEADINGONES_PREFIX,176,0.000166089,
leadingones,7,12,0.0833333,2147483646,LEADINGONES_PREFIX,128,0.000128163,
leadingones,8,13,0.0769231,2147483646,LEADINGONES_PREFIX,216,0.000262823,
leadingones,9,14,0.0714286,2147483646,LEADINGONES_PREFIX,163,0.000170349,
leadingones,10,15,0.0666667,2147483646,LEADINGONES_PREFIX,167,0.000181315,
leadingones,11,16,0.0625,2147483646,LEADINGONES_PREFIX,150,0.00017021,
leadingones,12,17,0.0588235,2147483646,LEADINGONES_PREFIX,114,0.000135847,
leadingones,13,18,0.0555556,2147483646,LEADINGONES_PREFIX,274,0.000330431,
leadingones,14,19,0.0526316,2147483646,LEADINGONES_PREFIX,516,0.000643331,
leadingones,15,20,0.05,2147483646,LEADINGONES_PREFIX,251,0.000327916,
leadingones,16,21,0.047619,2147483646,LEADINGONES_PREFIX,453,0.000612669,
leadingones,17,22,0.0454545,2147483646,LEADINGONES_PREFIX,247,0.000346914,
leadingones,18,23,0.0434783,2147483646,LEADINGONES_PREFIX,375,0.000531721,
leadingones,19,24,0.0416667,2147483646,LEADINGONES_PREFIX,589,0.000864526,
leadingones,20,25,0.04,2147483646,LEADINGONES_PREFIX,977,0.0014019,
leadingones,21,26,0.0384615,2147483646,LEADINGONES_PREFIX,545,0.000816753,
leadingones,22,27,0.037037,2147483646,LEADINGONES_PREFIX,148,0.000232021,
leadingones,23,28,0.0357143,2147483646,LEADINGONES_PREFIX,410,0.000644238,
leadingones,24,29,0.0344828,2147483646,LEADINGONES_PREFIX,659,0.00106554,
leadingones,25,30,0.0333333,2147483646,LEADINGONES_PREFIX,523,0.00081354,
leadingones,26,31,0.0322581,2147483646,LEADINGONES_PREFIX,920,0.00146574,
leadingones,27,32,0.03125,2147483646,LEADINGONES_PREFIX,469,0.000781272,
leadingones,28,33,0.030303,2147483646,LEADINGONES_PREFIX,1274,0.00215224,
leadingones,29,34,0.0294118,2147483646,LEADINGONES_PREFIX,807,0.00138731,
leadingones,30,35,0.0285714,2147483646,LEADINGONES_PREFIX,635,0.00112504,
leadingones,31,36,0.0277778,2147483646,LEADINGONES_PREFIX,1905,0.00325109,
leadingones,32,37,0.027027,2147483646,LEADINGONES_PREFIX,1423,0.00251256,
leadingones,33,38,0.0263158,2147483646,LEADINGONES_PREFIX,1517,0.00272977,
leadingones,34,39,0.025641,2147483646,LEADINGONES_PREFIX,1313,0.00241778,
leadingones,35,40,0.025,2147483646,LEADINGONES_PREFIX,1521,0.00284676,
leadingones,36,41,0.0243902,2147483646,LEADINGONES_PREFIX,1986,0.00377338,
leadingones,37,42,0.0238095,2147483646,LEADINGONES_PREFIX,1487,0.00292408,
leadingones,38,43,0.0232558,2147483646,LEADINGONES_PREFIX,1433,0.00287407,
leadingones,39,44,0.0227273,2147483646,LEADINGONES_PREFIX,2048,0.00416897,
leadingones,40,45,0.0222222,2147483646,LEADINGONES_PREFIX,2395,0.00489703,
leadingones,41,46,0.0217391,2147483646,LEADINGONES_PREFIX,2068,0.00436551,
leadingones,42,47,0.0212766,2147483646,LEADINGONES_PREFIX,1484,0.00317237,
leadingones,43,48,0.0208333,2147483646,LEADINGONES_PREFIX,3036,0.00652124,
leadingones,44,49,0.0204082,2147483646,LEADINGONES_PREFIX,2269,0.00500906,
leadingones,45,50,0.02,2147483646,LEADINGONES_PREFIX,1978,0.00439597,
leadingones,46,51,0.0196078,2147483646,LEADINGONES_PREFIX,3456,0.00785658,
leadingones,47,52,0.0192308,2147483646,LEADINGONES_PREFIX,1795,0.00413608,
leadingones,48,53,0.0188679,2147483646,LEADINGONES_PREFIX,1876,0.00441294,
leadingones,49,54,0.0185185,2147483646,LEADINGONES_PREFIX,2741,0.00651719,
leadingones,50,55,0.0181818,2147483646,LEADINGONES_PREFIX,1351,0.00329209,
leadingones,51,56,0.0178571,2147483646,LEADINGONES_PREFIX,1987,0.00487083,
leadingones,52,57,0.0175439,2147483646,LEADINGONES_PREFIX,2674,0.00668789,
leadingones,53,58,0.0172414,2147483646,LEADINGONES_PREFIX,2412,0.00610476,
leadingones,54,59,0.0169492,2147483646,LEADINGONES_PREFIX,2901,0.00738186,
leadingones,55,60,0.0166667,2147483646,LEADINGONES_PREFIX,3576,0.00918243,
leadingones,56,61,0.0163934,2147483646,LEADINGONES_PREFIX,1898,0.00492517,
leadingones,57,62,0.016129,2147483646,LEADINGONES_PREFIX,4005,0.0106582,
leadingones,58,63,0.015873,2147483646,LEADINGONES_PREFIX,2151,0.00570938,
leadingones,59,64,0.015625,2147483646,LEADINGONES_PREFIX,3139,0.00850453,
leadingones,60,65,0.0153846,2147483646,LEADINGONES_PREFIX,3514,0.00962894,
leadingones,61,66,0.0151515,2147483646,LEADINGONES_PREFIX,4799,0.0132953,
leadingones,62,67,0.0149254,2147483646,LEADINGONES_PREFIX,3274,0.00917377,
leadingones,63,68,0.0147059,2147483646,LEADINGONES_PREFIX,4463,0.0126785,
leadingones,64,69,0.0144928,2147483646,LEADINGONES_PREFIX,3758,0.0108448,
leadingones,65,70,0.0142857,2147483646,LEADINGONES_PREFIX,2548,0.0074487,
leadingones,66,71,0.0140845,2147483646,LEADINGONES_PREFIX,4932,0.0145335,
leadingones,67,72,0.0138889,2147483646,LEADINGONES_PREFIX,5125,0.0152358,
leadingones,68,73,0.0136986,2147483646,LEADINGONES_PREFIX,4578,0.0138833,
leadingones,69,74,0.0135135,2147483646,LEADINGONES_PREFIX,5175,0.0158697,
leadingones,70,75,0.0133333,2147483646,LEADINGONES_PREFIX,4807,0.0151993,
leadingones,71,76,0.0131579,2147483646,LEADINGONES_PREFIX,5624,0.0177755,
leadingones,72,77,0.012987,2147483646,LEADINGONES_PREFIX,3497,0.0111858,
leadingones,73,78,0.0128205,2147483646,LEADINGONES_PREFIX,3847,0.012439,
leadingones,74,79,0.0126582,2147483646,LEADINGONES_PREFIX,5318,0.0174873,
leadingones,75,80,0.0125,2147483646,LEADINGONES_PREFIX,6977,0.0231325,
leadingones,76,81,0.0123457,2147483646,LEADINGONES_PREFIX,5796,0.019381,
leadingones,77,82,0.0121951,2147483646,LEADINGONES_PREFIX,5321,0.0163576,
leadingones,78,83,0.0120482,2147483646,LEADINGONES_PREFIX,6504,0.0199261,
leadingones,79,84,0.0119048,2147483646,LEADINGONES_PREFIX,4889,0.0151159,
leadingones,80,85,0.0117647,2147483646,LEADINGONES_PREFIX,6069,0.0189199,
leadingones,81,86,0.0116279,2147483646,LEADINGONES_PREFIX,7203,0.0225919,
leadingones,82,87,0.0114943,2147483646,LEADINGONES_PREFIX,5803,0.0185446,
leadingones,83,88,0.0113636,2147483646,LEADINGONES_PREFIX,6512,0.0208475,
leadingones,84,89,0.011236,2147483646,LEADINGONES_PREFIX,4861,0.0159177,
leadingones,85,90,0.0111111,2147483646,LEADINGONES_PREFIX,7625,0.0251926,
leadingones,86,91,0.010989,2147483646,LEADINGONES_PREFIX,4670,0.0155703,
leadingones,87,92,0.0108696,2147483646,LEADINGONES_PREFIX,10007,0.03369,
leadingones,88,93,0.0107527,2147483646,LEADINGONES_PREFIX,11354,0.0384177,
leadingones,89,94,0.0106383,2147483646,LEADINGONES_PREFIX,8228,0.0283631,
leadingones,90,95,0.0105263,2147483646,LEADINGONES_PREFIX,10270,0.0352839,
leadingones,91,96,0.0104167,2147483646,LEADINGONES_PREFIX,9322,0.0326297,
leadingones,92,97,0.0103093,2147483646,LEADINGONES_PREFIX,7316,0.0257552,
leadingones,93,98,0.0102041,2147483646,LEADINGONES_PREFIX,5780,0.0205533,
leadingones,94,99,0.010101,2147483646,LEADINGONES_PREFIX,7525,0.0270186,
leadingones,95,100,0.01,2147483646,LEADINGONES_PREFIX,10290,0.0373096,
leadingones,96,101,0.00990099,2147483646,LEADINGONES_PREFIX,8369,0.0305496,
leadingones,97,102,0.00980392,2147483646,LEADINGONES_PREFIX,7231,0.0264644,
leadingones,98,103,0.00970874,2147483646,LEADINGONES_PREFIX,6780,0.0254332,
leadingones,99,104,0.00961538,2147483646,LEADINGONES_PREFIX,12841,0.0482321,
leadingones,100,105,0.00952381,2147483646,LEADINGONES_PREFIX,11026,0.041761,
leadingones,101,106,0.00943396,2147483646,LEADINGONES_PREFIX,13008,0.0497992,
leadingones,102,107,0.00934579,2147483646,LEADINGONES_PREFIX,10196,0.039325,
leadingones,103,108,0.00925926,2147483646,LEADINGONES_PREFIX,13478,0.0530408,
leadingones,104,109,0.00917431,2147483646,LEADINGONES_PREFIX,10731,0.0419525,
leadingones,105,110,0.00909091,2147483646,LEADINGONES_PREFIX,12537,0.04955,
leadingones,106,111,0.00900901,2147483646,LEADINGONES_PREFIX,9726,0.0384937,
leadingones,107,112,0.00892857,2147483646,LEADINGONES_PREFIX,10600,0.0430133,
leadingones,108,113,0.00884956,2147483646,LEADINGONES_PREFIX,12066,0.048789,
leadingones,109,114,0.00877193,2147483646,LEADINGONES_PREFIX,12732,0.0519591,
leadingones,110,115,0.00869565,2147483646,LEADINGONES_PREFIX,9686,0.0395273,
leadingones,111,116,0.00862069,2147483646,LEADINGONES_PREFIX,10120,0.0417762,
leadingones,112,117,0.00854701,2147483646,LEADINGONES_PREFIX,10199,0.0429001,
leadingones,113,118,0.00847458,2147483646,LEADINGONES_PREFIX,10991,0.0466104,
leadingones,114,119,0.00840336,2147483646,LEADINGONES_PREFIX,13087,0.0557883,
leadingones,115,120,0.00833333,2147483646,LEADINGONES_PREFIX,12699,0.0542009,
leadingones,116,121,0.00826446,2147483646,LEADINGONES_PREFIX,11681,0.0508415,
leadingones,117,122,0.00819672,2147483646,LEADINGONES_PREFIX,11257,0.0492713,
leadingones,118,123,0.00813008,2147483646,LEADINGONES_PREFIX,14278,0.0622291,
leadingones,119,124,0.00806452,2147483646,LEADINGONES_PREFIX,9354,0.0411546,
leadingones,120,125,0.008,2147483646,LEADINGONES_PREFIX,14005,0.0626376,
leadingones,121,126,0.00793651,2147483646,LEADINGONES_PREFIX,7867,0.0352552,
leadingones,122,127,0.00787402,2147483646,LEADINGONES_PREFIX,14139,0.0636674,
leadingones,123,128,0.0078125,2147483646,LEADINGONES_PREFIX,11252,0.0512847,
leadingones,124,129,0.00775194,2147483646,LEADINGONES_PREFIX,13137,0.0601851,
leadingones,125,130,0.00769231,2147483646,LEADINGONES_PREFIX,18582,0.0859423,
leadingones,126,131,0.00763359,2147483646,LEADINGONES_PREFIX,17909,0.0833476,
leadingones,127,132,0.00757576,2147483646,LEADINGONES_PREFIX,13439,0.0630008,
leadingones,128,133,0.0075188,2147483646,LEADINGONES_PREFIX,15552,0.0730511,
leadingones,129,134,0.00746269,2147483646,LEADINGONES_PREFIX,11906,0.0566832,
leadingones,130,135,0.00740741,2147483646,LEADINGONES_PREFIX,14804,0.0706669,
leadingones,131,136,0.00735294,2147483646,LEADINGONES_PREFIX,14357,0.0690867,
leadingones,132,137,0.00729927,2147483646,LEADINGONES_PREFIX,11845,0.0576916,
leadingones,133,138,0.00724638,2147483646,LEADINGONES_PREFIX,14557,0.0706516,
leadingones,134,139,0.00719424,2147483646,LEADINGONES_PREFIX,19359,0.0948944,
leadingones,135,140,0.00714286,2147483646,LEADINGONES_PREFIX,14871,0.073775,
leadingones,136,141,0.0070922,2147483646,LEADINGONES_PREFIX,15159,0.0754344,
leadingones,137,142,0.00704225,2147483646,LEADINGONES_PREFIX,13774,0.0688987,
leadingones,138,143,0.00699301,2147483646,LEADINGONES_PREFIX,19265,0.0973391,
leadingones,139,144,0.00694444,2147483646,LEADINGONES_PREFIX,19775,0.101083,
leadingones,140,145,0.00689655,2147483646,LEADINGONES_PREFIX,14869,0.0756513,
leadingones,141,146,0.00684932,2147483646,LEADINGONES_PREFIX,12186,0.0622817,
leadingones,142,147,0.00680272,2147483646,LEADINGONES_PREFIX,21523,0.111794,
leadingones,143,148,0.00675676,2147483646,LEADINGONES_PREFIX,18941,0.0985521,
leadingones,144,149,0.00671141,2147483646,LEADINGONES_PREFIX,12686,0.0662549,
leadingones,145,150,0.00666667,2147483646,LEADINGONES_PREFIX,25753,0.135535,
leadingones,146,151,0.00662252,2147483646,LEADINGONES_PREFIX,18635,0.0993231,
leadingones,147,152,0.00657895,2147483646,LEADINGONES_PREFIX,21485,0.114247,
leadingones,148,153,0.00653595,2147483646,LEADINGONES_PREFIX,18342,0.098662,
leadingones,149,154,0.00649351,2147483646,LEADINGONES_PREFIX,24856,0.134289,
leadingones,150,155,0.00645161,2147483646,LEADINGONES_PREFIX,18699,0.100361,
leadingones,151,156,0.00641026,2147483646,LEADINGONES_PREFIX,18169,0.0981874,
leadingones,152,157,0.00636943,2147483646,LEADINGONES_PREFIX,19141,0.104254,
leadingones,153,158,0.00632911,2147483646,LEADINGONES_PREFIX,25087,0.139061,
leadingones,154,159,0.00628931,2147483646,LEADINGONES_PREFIX,26850,0.148949,
leadingones,155,160,0.00625,2147483646,LEADINGONES_PREFIX,22328,0.125705,
leadingones,156,161,0.00621118,2147483646,LEADINGONES_PREFIX,22676,0.128192,
leadingones,157,162,0.00617284,2147483646,LEADINGONES_PREFIX,21599,0.122009,
leadingones,158,163,0.00613497,2147483646,LEADINGONES_PREFIX,23534,0.134292,
leadingones,159,164,0.00609756,2147483646,LEADINGONES_PREFIX,20066,0.115603,
leadingones,160,165,0.00606061,2147483646,LEADINGONES_PREFIX,25492,0.147405,
leadingones,161,166,0.0060241,2147483646,LEADINGONES_PREFIX,19355,0.112654,
leadingones,162,167,0.00598802,2147483646,LEADINGONES_PREFIX,27751,0.161913,
leadingones,163,168,0.00595238,2147483646,LEADINGONES_PREFIX,31249,0.183255,
leadingones,164,169,0.00591716,2147483646,LEADINGONES_PREFIX,31823,0.186433,
leadingones,165,170,0.00588235,2147483646,LEADINGONES_PREFIX,24982,0.148594,
leadingones,166,171,0.00584795,2147483646,LEADINGONES_PREFIX,24370,0.145521,
leadingones,167,172,0.00581395,2147483646,LEADINGONES_PREFIX,34395,0.206314,
leadingones,168,173,0.00578035,2147483646,LEADINGONES_PREFIX,26583,0.16051,
leadingones,169,174,0.00574713,2147483646,LEADINGONES_PREFIX,28529,0.17279,
leadingones,170,175,0.00571429,2147483646,LEADINGONES_PREFIX,23919,0.146183,
leadingones,171,176,0.00568182,2147483646,LEADINGONES_PREFIX,28921,0.175908,
leadingones,172,177,0.00564972,2147483646,LEADINGONES_PREFIX,28251,0.173903,
leadingones,173,178,0.00561798,2147483646,LEADINGONES_PREFIX,27224,0.168013,
leadingones,174,179,0.00558659,2147483646,LEADINGONES_PREFIX,27586,0.171383,
leadingones,175,180,0.00555556,2147483646,LEADINGONES_PREFIX,29465,0.184058,
leadingones,176,181,0.00552486,2147483646,LEADINGONES_PREFIX,35805,0.225644,
leadingones,177,182,0.00549451,2147483646,LEADINGONES_PREFIX,24539,0.153875,
leadingones,178,183,0.00546448,2147483646,LEADINGONES_PREFIX,29831,0.188928,
leadingones,179,184,0.00543478,2147483646,LEADINGONES_PREFIX,24631,0.157785,
leadingones,180,185,0.00540541,2147483646,LEADINGONES_PREFIX,29007,0.186764,
leadingones,181,186,0.00537634,2147483646,LEADINGONES_PREFIX,28435,0.182388,
leadingones,182,187,0.00534759,2147483646,LEADINGONES_PREFIX,27511,0.178027,
leadingones,183,188,0.00531915,2147483646,LEADINGONES_PREFIX,35017,0.22783,
leadingones,184,189,0.00529101,2147483646,LEADINGONES_PREFIX,35362,0.232486,
leadingones,185,190,0.00526316,2147483646,LEADINGONES_PREFIX,33074,0.217764,
leadingones,186,191,0.0052356,2147483646,LEADINGONES_PREFIX,38738,0.257321,
leadingones,187,192,0.00520833,2147483646,LEADINGONES_PREFIX,36757,0.245564,
leadingones,188,193,0.00518135,2147483646,LEADINGONES_PREFIX,26888,0.179929,
leadingones,189,194,0.00515464,2147483646,LEADINGONES_PREFIX,29779,0.200517,
leadingones,190,195,0.00512821,2147483646,LEADINGONES_PREFIX,36046,0.227011,
leadingones,191,196,0.00510204,2147483646,LEADINGONES_PREFIX,29268,0.135051,
leadingones,192,197,0.00507614,2147483646,LEADINGONES_PREFIX,34787,0.197402,
leadingones,193,198,0.00505051,2147483646,LEADINGONES_PREFIX,34905,0.162113,
leadingones,194,199,0.00502513,2147483646,LEADINGONES_PREFIX,38786,0.180932,
leadingones,195,200,0.005,2147483646,LEADINGONES_PREFIX,44469,0.207892,


==> sections/experiments/data/sorting_1_nn_T_and_bounds_5_1_100.csv <==
n,T_ex,T_lo,T_hi
5,8.918637e+01,3.750000e+01,3.110400e+02
6,1.691244e+02,72,5.446713e+02
7,2.875035e+02,1.225000e+02,8.734494e+02
8,4.522578e+02,192,1.313682e+03
9,6.713944e+02,2.835000e+02,1.881676e+03
10,9.529758e+02,400,2.593742e+03
11,1.305108e+03,5.445000e+02,3.466189e+03
12,1.735932e+03,720,4.515325e+03
13,2.253617e+03,9.295000e+02,5.757460e+03
14,2.866356e+03,1176,7.208904e+03
15,3.582365e+03,1.462500e+03,8.885966e+03
16,4.409875e+03,1792,1.080496e+04
17,5.357133e+03,2.167500e+03,1.298218e+04
18,6.432399e+03,2592,1.543396e+04
19,7.643946e+03,3.068500e+03,1.817659e+04
20,9.000057e+03,3600,2.122638e+04
21,1.050902e+04,4.189500e+03,2.459965e+04
22,1.217914e+04,4840,2.831271e+04
23,1.401873e+04,5.554500e+03,3.238186e+04
24,1.603610e+04,6336,3.682342e+04
25,1.823957e+04,7.187500e+03,4.165369e+04
26,2.063747e+04,8112,4.688899e+04
27,2.323813e+04,9.112500e+03,5.254562e+04
28,2.604990e+04,10192,5.863989e+04
29,2.908110e+04,1.135350e+04,6.518812e+04
30,3.234010e+04,12600,7.220661e+04
31,3.583524e+04,1.393450e+04,7.971167e+04
32,3.957488e+04,15360,8.771961e+04
33,4.356738e+04,1.687950e+04,9.624675e+04
34,4.782109e+04,18496,1.053094e+05
35,5.234438e+04,2.021250e+04,1.149238e+05
36,5.714562e+04,22032,1.251064e+05
37,6.223319e+04,2.395750e+04,1.358734e+05
38,6.761544e+04,25992,1.472411e+05
39,7.330077e+04,2.813850e+04,1.592259e+05
40,7.929753e+04,30400,1.718441e+05
41,8.561413e+04,3.277950e+04,1.851119e+05
42,9.225893e+04,35280,1.990457e+05
43,9.924033e+04,3.790450e+04,2.136618e+05
44,1.065667e+05,40656,2.289765e+05
45,1.142464e+05,4.353750e+04,2.450061e+05
46,1.222879e+05,46552,2.617669e+05
47,1.306996e+05,4.970250e+04,2.792752e+05
48,1.394898e+05,52992,2.975474e+05
49,1.486669e+05,5.642350e+04,3.165997e+05
50,1.582393e+05,60000,3.364485e+05
51,1.682155e+05,6.372450e+04,3.571101e+05
52,1.786038e+05,67600,3.786007e+05
53,1.894126e+05,7.162950e+04,4.009367e+05
54,2.006503e+05,75816,4.241344e+05
55,2.123254e+05,8.016250e+04,4.482101e+05
56,2.244462e+05,84672,4.731801e+05
57,2.370211e+05,8.934750e+04,4.990608e+05
58,2.500586e+05,9.419200e+04,5.258683e+05
59,2.635670e+05,9.920850e+04,5.536192e+05
60,2.775548e+05,104400,5.823296e+05
61,2.920303e+05,1.097695e+05,6.120158e+05
62,3.070020e+05,1.153200e+05,6.426942e+05
63,3.224783e+05,1.210545e+05,6.743811e+05
64,3.384676e+05,126976,7.070928e+05
65,3.549783e+05,1.330875e+05,7.408456e+05
66,3.720188e+05,139392,7.756558e+05
67,3.895975e+05,1.458925e+05,8.115397e+05
68,4.077229e+05,152592,8.485137e+05
69,4.264033e+05,1.594935e+05,8.865940e+05
70,4.456473e+05,166600,9.257969e+05
71,4.654631e+05,1.739145e+05,9.661388e+05
72,4.858592e+05,181440,1.007636e+06
73,5.068440e+05,1.891795e+05,1.050305e+06
74,5.284260e+05,197136,1.094161e+06
75,5.506136e+05,2.053125e+05,1.139222e+06
76,5.734151e+05,213712,1.185504e+06
77,5.968391e+05,2.223375e+05,1.233022e+06
78,6.208938e+05,231192,1.281793e+06
79,6.455879e+05,2.402785e+05,1.331834e+06
80,6.709295e+05,249600,1.383160e+06
81,6.969273e+05,2.591595e+05,1.435789e+06
82,7.235896e+05,268960,1.489736e+06
83,7.509248e+05,2.790045e+05,1.545017e+06
84,7.789414e+05,289296,1.601650e+06
85,8.076478e+05,2.998375e+05,1.659650e+06
86,8.370524e+05,310632,1.719033e+06
87,8.671636e+05,3.216825e+05,1.779817e+06
88,8.979899e+05,332992,1.842016e+06
89,9.295397e+05,3.445635e+05,1.905648e+06
90,9.618214e+05,356400,1.970729e+06
91,9.948434e+05,3.685045e+05,2.037276e+06
92,1.028614e+06,380880,2.105303e+06
93,1.063142e+06,3.935295e+05,2.174828e+06
94,1.098436e+06,406456,2.245868e+06
95,1.134504e+06,4.196625e+05,2.318438e+06
96,1.171354e+06,433152,2.392554e+06
97,1.208995e+06,4.469275e+05,2.468234e+06
98,1.247435e+06,460992,2.545493e+06
99,1.286683e+06,4.753485e+05,2.624347e+06
100,1.326748e+06,490000,2.704814e+06

==> sections/experiments/data/sorting_1_nn_n_5_1_100.csv <==
problem_name,scenario,n,key_max,t,iter_max,objective_name,iterations,duration
sorting,0,5,100000,0.04,2147483646,prefix,128,0.000162317,
sorting,0,5,100000,0.04,2147483646,prefix,150,0.000212535,
sorting,1,6,100000,0.0277778,2147483646,prefix,383,0.000547855,
sorting,1,6,100000,0.0277778,2147483646,prefix,102,0.000149396,
sorting,2,7,100000,0.0204082,2147483646,prefix,244,0.000403068,
sorting,2,7,100000,0.0204082,2147483646,prefix,362,0.000604009,
sorting,3,8,100000,0.015625,2147483646,prefix,300,0.000874584,
sorting,3,8,100000,0.015625,2147483646,prefix,784,0.00281177,
sorting,4,9,100000,0.0123457,2147483646,prefix,792,0.00341187,
sorting,4,9,100000,0.0123457,2147483646,prefix,620,0.00267928,
sorting,5,10,100000,0.01,2147483646,prefix,301,0.00148711,
sorting,5,10,100000,0.01,2147483646,prefix,938,0.00458923,
sorting,6,11,100000,0.00826446,2147483646,prefix,2222,0.0121981,
sorting,6,11,100000,0.00826446,2147483646,prefix,769,0.00421109,
sorting,7,12,100000,0.00694444,2147483646,prefix,965,0.00590739,
sorting,7,12,100000,0.00694444,2147483646,prefix,878,0.00537085,
sorting,8,13,100000,0.00591716,2147483646,prefix,2190,0.0148276,
sorting,8,13,100000,0.00591716,2147483646,prefix,1402,0.00945412,
sorting,9,14,100000,0.00510204,2147483646,prefix,2843,0.0208547,
sorting,9,14,100000,0.00510204,2147483646,prefix,2752,0.0201768,
sorting,10,15,100000,0.00444444,2147483646,prefix,3217,0.0258079,
sorting,10,15,100000,0.00444444,2147483646,prefix,2913,0.0233182,
sorting,11,16,100000,0.00390625,2147483646,prefix,3527,0.0305397,
sorting,11,16,100000,0.00390625,2147483646,prefix,3300,0.0284683,
sorting,12,17,100000,0.00346021,2147483646,prefix,5289,0.0468922,
sorting,12,17,100000,0.00346021,2147483646,prefix,3455,0.0290443,
sorting,13,18,100000,0.00308642,2147483646,prefix,6516,0.0591879,
sorting,13,18,100000,0.00308642,2147483646,prefix,4097,0.0370713,
sorting,14,19,100000,0.00277008,2147483646,prefix,8150,0.078794,
sorting,14,19,100000,0.00277008,2147483646,prefix,8903,0.0860592,
sorting,15,20,100000,0.0025,2147483646,prefix,8787,0.0918685,
sorting,15,20,100000,0.0025,2147483646,prefix,7101,0.0743344,
sorting,16,21,100000,0.00226757,2147483646,prefix,7863,0.08776,
sorting,16,21,100000,0.00226757,2147483646,prefix,5584,0.0624445,
sorting,17,22,100000,0.00206612,2147483646,prefix,18021,0.2117,
sorting,17,22,100000,0.00206612,2147483646,prefix,14107,0.16567,
sorting,18,23,100000,0.00189036,2147483646,prefix,10496,0.131006,
sorting,18,23,100000,0.00189036,2147483646,prefix,12770,0.159673,
sorting,19,24,100000,0.00173611,2147483646,prefix,20027,0.265763,
sorting,19,24,100000,0.00173611,2147483646,prefix,16350,0.217085,
sorting,20,25,100000,0.0016,2147483646,prefix,17657,0.250418,
sorting,20,25,100000,0.0016,2147483646,prefix,20644,0.291902,
sorting,21,26,100000,0.00147929,2147483646,prefix,26700,0.394299,
sorting,21,26,100000,0.00147929,2147483646,prefix,18177,0.269095,
sorting,22,27,100000,0.00137174,2147483646,prefix,25877,0.403502,
sorting,22,27,100000,0.00137174,2147483646,prefix,22719,0.354026,
sorting,23,28,100000,0.00127551,2147483646,prefix,25513,0.424188,
sorting,23,28,100000,0.00127551,2147483646,prefix,23012,0.382146,
sorting,24,29,100000,0.00118906,2147483646,prefix,26975,0.463945,
sorting,24,29,100000,0.00118906,2147483646,prefix,33076,0.569161,
sorting,25,30,100000,0.00111111,2147483646,prefix,39304,0.706288,
sorting,25,30,100000,0.00111111,2147483646,prefix,25632,0.461118,
sorting,26,31,100000,0.00104058,2147483646,prefix,36060,0.685122,
sorting,26,31,100000,0.00104058,2147483646,prefix,45242,0.859732,
sorting,27,32,100000,0.000976562,2147483646,prefix,48975,0.964789,
sorting,27,32,100000,0.000976562,2147483646,prefix,31006,0.429676,
sorting,28,33,100000,0.000918274,2147483646,prefix,36718,0.407385,
sorting,28,33,100000,0.000918274,2147483646,prefix,40051,0.516839,
sorting,29,34,100000,0.000865052,2147483646,prefix,48283,0.556684,
sorting,29,34,100000,0.000865052,2147483646,prefix,44499,0.517515,
sorting,30,35,100000,0.000816327,2147483646,prefix,51165,0.620607,
sorting,30,35,100000,0.000816327,2147483646,prefix,52388,0.635521,
sorting,31,36,100000,0.000771605,2147483646,prefix,62068,0.797938,
sorting,31,36,100000,0.000771605,2147483646,prefix,63623,0.845832,
sorting,32,37,100000,0.00073046,2147483646,prefix,71612,0.984094,
sorting,32,37,100000,0.00073046,2147483646,prefix,59808,0.790891,
sorting,33,38,100000,0.000692521,2147483646,prefix,104482,1.45504,
sorting,33,38,100000,0.000692521,2147483646,prefix,57057,0.807068,
sorting,34,39,100000,0.000657462,2147483646,prefix,67932,0.978689,
sorting,34,39,100000,0.000657462,2147483646,prefix,85854,1.2425,
sorting,35,40,100000,0.000625,2147483646,prefix,82164,1.22522,
sorting,35,40,100000,0.000625,2147483646,prefix,106719,1.67877,
sorting,36,41,100000,0.000594884,2147483646,prefix,88925,2.02649,
sorting,36,41,100000,0.000594884,2147483646,prefix,101429,1.63334,
sorting,37,42,100000,0.000566893,2147483646,prefix,81162,2.44193,
sorting,37,42,100000,0.000566893,2147483646,prefix,78428,2.33865,
sorting,38,43,100000,0.000540833,2147483646,prefix,107421,3.35768,
sorting,38,43,100000,0.000540833,2147483646,prefix,65445,2.04991,
sorting,39,44,100000,0.000516529,2147483646,prefix,108852,3.53542,
sorting,39,44,100000,0.000516529,2147483646,prefix,113782,3.69048,
sorting,40,45,100000,0.000493827,2147483646,prefix,88640,2.95597,
sorting,40,45,100000,0.000493827,2147483646,prefix,94548,3.16797,
sorting,41,46,100000,0.00047259,2147483646,prefix,146700,5.09224,
sorting,41,46,100000,0.00047259,2147483646,prefix,136250,4.71916,
sorting,42,47,100000,0.000452694,2147483646,prefix,144783,5.16338,
sorting,42,47,100000,0.000452694,2147483646,prefix,150100,5.34307,
sorting,43,48,100000,0.000434028,2147483646,prefix,142387,5.28665,
sorting,43,48,100000,0.000434028,2147483646,prefix,113423,4.21284,
sorting,44,49,100000,0.000416493,2147483646,prefix,172936,6.61706,
sorting,44,49,100000,0.000416493,2147483646,prefix,148041,5.66322,
sorting,45,50,100000,0.0004,2147483646,prefix,114252,4.49196,
sorting,45,50,100000,0.0004,2147483646,prefix,139549,5.48401,
sorting,46,51,100000,0.000384468,2147483646,prefix,186213,7.55614,
sorting,46,51,100000,0.000384468,2147483646,prefix,216854,8.77262,
sorting,47,52,100000,0.000369822,2147483646,prefix,178444,7.49383,
sorting,47,52,100000,0.000369822,2147483646,prefix,205413,8.39306,
sorting,48,53,100000,0.000355999,2147483646,prefix,205782,8.76574,
sorting,48,53,100000,0.000355999,2147483646,prefix,180289,6.13958,
sorting,49,54,100000,0.000342936,2147483646,prefix,196435,4.784,
sorting,49,54,100000,0.000342936,2147483646,prefix,217107,6.38155,
sorting,50,55,100000,0.000330579,2147483646,prefix,184209,4.74635,
sorting,50,55,100000,0.000330579,2147483646,prefix,164363,4.22652,
sorting,51,56,100000,0.000318878,2147483646,prefix,239858,6.43597,
sorting,51,56,100000,0.000318878,2147483646,prefix,214499,5.61311,
sorting,52,57,100000,0.000307787,2147483646,prefix,203139,5.54161,
sorting,52,57,100000,0.000307787,2147483646,prefix,180442,4.98007,
sorting,53,58,100000,0.000297265,2147483646,prefix,202363,5.59174,
sorting,53,58,100000,0.000297265,2147483646,prefix,313702,8.70406,
sorting,54,59,100000,0.000287274,2147483646,prefix,311801,9.51757,
sorting,54,59,100000,0.000287274,2147483646,prefix,238853,6.9099,
sorting,55,60,100000,0.000277778,2147483646,prefix,273608,7.95719,
sorting,55,60,100000,0.000277778,2147483646,prefix,242916,7.19486,
sorting,56,61,100000,0.000268745,2147483646,prefix,259003,9.98502,
sorting,56,61,100000,0.000268745,2147483646,prefix,245937,9.70035,
sorting,57,62,100000,0.000260146,2147483646,prefix,310089,11.6539,
sorting,57,62,100000,0.000260146,2147483646,prefix,302145,12.1948,
sorting,58,63,100000,0.000251953,2147483646,prefix,312337,12.177,
sorting,58,63,100000,0.000251953,2147483646,prefix,322686,12.1822,
sorting,59,64,100000,0.000244141,2147483646,prefix,342036,11.0958,
sorting,59,64,100000,0.000244141,2147483646,prefix,311940,10.5398,
sorting,60,65,100000,0.000236686,2147483646,prefix,386287,14.1453,
sorting,60,65,100000,0.000236686,2147483646,prefix,372750,13.1016,
sorting,61,66,100000,0.000229568,2147483646,prefix,360786,13.7474,
sorting,61,66,100000,0.000229568,2147483646,prefix,391915,21.4014,
sorting,62,67,100000,0.000222767,2147483646,prefix,467706,28.9479,
sorting,62,67,100000,0.000222767,2147483646,prefix,328228,20.6359,
sorting,63,68,100000,0.000216263,2147483646,prefix,401953,26.1262,
sorting,63,68,100000,0.000216263,2147483646,prefix,333859,21.7331,
sorting,64,69,100000,0.00021004,2147483646,prefix,375358,24.8318,
sorting,64,69,100000,0.00021004,2147483646,prefix,496224,32.8234,
sorting,65,70,100000,0.000204082,2147483646,prefix,401874,27.3047,
sorting,65,70,100000,0.000204082,2147483646,prefix,394891,26.884,
sorting,66,71,100000,0.000198373,2147483646,prefix,567450,39.4509,
sorting,66,71,100000,0.000198373,2147483646,prefix,380462,26.464,
sorting,67,72,100000,0.000192901,2147483646,prefix,539116,37.1819,
sorting,67,72,100000,0.000192901,2147483646,prefix,479880,31.715,
sorting,68,73,100000,0.000187652,2147483646,prefix,595797,42.6515,
sorting,68,73,100000,0.000187652,2147483646,prefix,511288,36.9198,
sorting,69,74,100000,0.000182615,2147483646,prefix,604060,44.6354,
sorting,69,74,100000,0.000182615,2147483646,prefix,579371,42.7576,
sorting,70,75,100000,0.000177778,2147483646,prefix,642127,48.746,
sorting,70,75,100000,0.000177778,2147483646,prefix,475229,35.9804,
sorting,71,76,100000,0.00017313,2147483646,prefix,618260,47.592,
sorting,71,76,100000,0.00017313,2147483646,prefix,668990,51.6626,
sorting,72,77,100000,0.000168663,2147483646,prefix,705509,50.9395,
sorting,72,77,100000,0.000168663,2147483646,prefix,695064,35.8262,
sorting,73,78,100000,0.000164366,2147483646,prefix,694341,52.5001,
sorting,73,78,100000,0.000164366,2147483646,prefix,598434,48.8374,
sorting,74,79,100000,0.000160231,2147483646,prefix,651019,53.9236,
sorting,74,79,100000,0.000160231,2147483646,prefix,681548,36.7696,
sorting,75,80,100000,0.00015625,2147483646,prefix,703782,36.0831,
sorting,75,80,100000,0.00015625,2147483646,prefix,661522,50.6819,
sorting,76,81,100000,0.000152416,2147483646,prefix,602174,52.0152,
sorting,76,81,100000,0.000152416,2147483646,prefix,657355,56.7515,
sorting,77,82,100000,0.000148721,2147483646,prefix,780188,68.9969,
sorting,77,82,100000,0.000148721,2147483646,prefix,677942,59.6363,
sorting,78,83,100000,0.000145159,2147483646,prefix,827999,73.9492,
sorting,78,83,100000,0.000145159,2147483646,prefix,788013,68.7496,
sorting,79,84,100000,0.000141723,2147483646,prefix,823620,73.128,
sorting,79,84,100000,0.000141723,2147483646,prefix,761744,67.6475,
sorting,80,85,100000,0.000138408,2147483646,prefix,773979,70.6069,
sorting,80,85,100000,0.000138408,2147483646,prefix,819997,74.865,
sorting,81,86,100000,0.000135208,2147483646,prefix,752558,69.7881,
sorting,81,86,100000,0.000135208,2147483646,prefix,833143,77.2044,
sorting,82,87,100000,0.000132118,2147483646,prefix,984726,92.0481,
sorting,82,87,100000,0.000132118,2147483646,prefix,910035,85.0395,
sorting,83,88,100000,0.000129132,2147483646,prefix,865487,82.5781,
sorting,83,88,100000,0.000129132,2147483646,prefix,880321,83.9698,
sorting,84,89,100000,0.000126247,2147483646,prefix,953926,93.1796,
sorting,84,89,100000,0.000126247,2147483646,prefix,825482,80.6603,
sorting,85,90,100000,0.000123457,2147483646,prefix,763410,75.9659,
sorting,85,90,100000,0.000123457,2147483646,prefix,959063,95.5117,
sorting,86,91,100000,0.000120758,2147483646,prefix,781045,78.5996,
sorting,86,91,100000,0.000120758,2147483646,prefix,1138745,114.76,
sorting,87,92,100000,0.000118147,2147483646,prefix,1063266,108.779,
sorting,87,92,100000,0.000118147,2147483646,prefix,818314,83.7087,
sorting,88,93,100000,0.00011562,2147483646,prefix,928263,97.6933,
sorting,88,93,100000,0.00011562,2147483646,prefix,1101603,115.913,
sorting,89,94,100000,0.000113173,2147483646,prefix,1010262,107.238,
sorting,89,94,100000,0.000113173,2147483646,prefix,1024182,108.859,
sorting,90,95,100000,0.000110803,2147483646,prefix,1242042,134.074,
sorting,90,95,100000,0.000110803,2147483646,prefix,963697,104.016,
sorting,91,96,100000,0.000108507,2147483646,prefix,1099788,121.437,
sorting,91,96,100000,0.000108507,2147483646,prefix,1224708,135.156,
sorting,92,97,100000,0.000106281,2147483646,prefix,1373175,153.885,
sorting,92,97,100000,0.000106281,2147483646,prefix,1173554,131.719,
sorting,93,98,100000,0.000104123,2147483646,prefix,1153087,132.411,
sorting,93,98,100000,0.000104123,2147483646,prefix,1016696,116.766,
sorting,94,99,100000,0.00010203,2147483646,prefix,1337551,116.989,
sorting,94,99,100000,0.00010203,2147483646,prefix,1451409,96.515,
sorting,95,100,100000,0.0001,2147483646,prefix,1265251,85.3728,
sorting,95,100,100000,0.0001,2147483646,prefix,1335823,90.0145,
sorting,0,5,100000,0.04,2147483646,prefix,36,7.9971e-05,
sorting,0,5,100000,0.04,2147483646,prefix,151,0.000179778,
sorting,1,6,100000,0.0277778,2147483646,prefix,155,0.000220706,
sorting,1,6,100000,0.0277778,2147483646,prefix,320,0.000443997,
sorting,2,7,100000,0.0204082,2147483646,prefix,263,0.000434429,
sorting,2,7,100000,0.0204082,2147483646,prefix,262,0.00043813,
sorting,3,8,100000,0.015625,2147483646,prefix,792,0.00240458,
sorting,3,8,100000,0.015625,2147483646,prefix,675,0.0024518,
sorting,4,9,100000,0.0123457,2147483646,prefix,479,0.00207164,
sorting,4,9,100000,0.0123457,2147483646,prefix,802,0.00348569,
sorting,5,10,100000,0.01,2147483646,prefix,925,0.00451924,
sorting,5,10,100000,0.01,2147483646,prefix,575,0.00280548,
sorting,6,11,100000,0.00826446,2147483646,prefix,1850,0.0101491,
sorting,6,11,100000,0.00826446,2147483646,prefix,902,0.00496429,
sorting,7,12,100000,0.00694444,2147483646,prefix,1297,0.00797379,
sorting,7,12,100000,0.00694444,2147483646,prefix,2774,0.0170482,
sorting,8,13,100000,0.00591716,2147483646,prefix,2051,0.013837,
sorting,8,13,100000,0.00591716,2147483646,prefix,2315,0.0156195,
sorting,9,14,100000,0.00510204,2147483646,prefix,3201,0.023535,
sorting,9,14,100000,0.00510204,2147483646,prefix,1814,0.0133492,
sorting,10,15,100000,0.00444444,2147483646,prefix,2154,0.0172374,
sorting,10,15,100000,0.00444444,2147483646,prefix,3657,0.0292988,
sorting,11,16,100000,0.00390625,2147483646,prefix,3255,0.0280324,
sorting,11,16,100000,0.00390625,2147483646,prefix,2166,0.0180368,
sorting,12,17,100000,0.00346021,2147483646,prefix,5265,0.0443474,
sorting,12,17,100000,0.00346021,2147483646,prefix,9148,0.0771559,
sorting,13,18,100000,0.00308642,2147483646,prefix,10651,0.0966417,
sorting,13,18,100000,0.00308642,2147483646,prefix,5145,0.0468293,
sorting,14,19,100000,0.00277008,2147483646,prefix,10590,0.103707,
sorting,14,19,100000,0.00277008,2147483646,prefix,7148,0.0702253,
sorting,15,20,100000,0.0025,2147483646,prefix,6494,0.0684511,
sorting,15,20,100000,0.0025,2147483646,prefix,10774,0.113588,
sorting,16,21,100000,0.00226757,2147483646,prefix,9916,0.111368,
sorting,16,21,100000,0.00226757,2147483646,prefix,6201,0.0698114,
sorting,17,22,100000,0.00206612,2147483646,prefix,14154,0.169734,
sorting,17,22,100000,0.00206612,2147483646,prefix,9185,0.109765,
sorting,18,23,100000,0.00189036,2147483646,prefix,9254,0.118102,
sorting,18,23,100000,0.00189036,2147483646,prefix,16021,0.20508,
sorting,19,24,100000,0.00173611,2147483646,prefix,14759,0.199323,
sorting,19,24,100000,0.00173611,2147483646,prefix,13810,0.18632,
sorting,20,25,100000,0.0016,2147483646,prefix,9812,0.139987,
sorting,20,25,100000,0.0016,2147483646,prefix,11557,0.164372,
sorting,21,26,100000,0.00147929,2147483646,prefix,14047,0.210757,
sorting,21,26,100000,0.00147929,2147483646,prefix,16494,0.248052,
sorting,22,27,100000,0.00137174,2147483646,prefix,18363,0.290095,
sorting,22,27,100000,0.00137174,2147483646,prefix,28487,0.450371,
sorting,23,28,100000,0.00127551,2147483646,prefix,28061,0.465887,
sorting,23,28,100000,0.00127551,2147483646,prefix,22883,0.380073,
sorting,24,29,100000,0.00118906,2147483646,prefix,24391,0.42523,
sorting,24,29,100000,0.00118906,2147483646,prefix,26797,0.467062,
sorting,25,30,100000,0.00111111,2147483646,prefix,31886,0.581261,
sorting,25,30,100000,0.00111111,2147483646,prefix,35612,0.501013,
sorting,26,31,100000,0.00104058,2147483646,prefix,33955,0.34675,
sorting,26,31,100000,0.00104058,2147483646,prefix,33503,0.392153,
sorting,27,32,100000,0.000976562,2147483646,prefix,43683,0.638324,
sorting,27,32,100000,0.000976562,2147483646,prefix,36282,0.543811,
sorting,28,33,100000,0.000918274,2147483646,prefix,38064,0.59126,
sorting,28,33,100000,0.000918274,2147483646,prefix,47178,0.751959,
sorting,29,34,100000,0.000865052,2147483646,prefix,31453,0.622306,
sorting,29,34,100000,0.000865052,2147483646,prefix,37803,0.82617,
sorting,30,35,100000,0.000816327,2147483646,prefix,66320,1.51489,
sorting,30,35,100000,0.000816327,2147483646,prefix,43920,1.00231,
sorting,31,36,100000,0.000771605,2147483646,prefix,40900,0.979632,
sorting,31,36,100000,0.000771605,2147483646,prefix,61095,1.46464,
sorting,32,37,100000,0.00073046,2147483646,prefix,59481,1.48374,
sorting,32,37,100000,0.00073046,2147483646,prefix,65207,1.62252,
sorting,33,38,100000,0.000692521,2147483646,prefix,72937,1.89012,
sorting,33,38,100000,0.000692521,2147483646,prefix,50254,1.30401,
sorting,34,39,100000,0.000657462,2147483646,prefix,71305,1.91988,
sorting,34,39,100000,0.000657462,2147483646,prefix,75599,2.03742,
sorting,35,40,100000,0.000625,2147483646,prefix,96593,2.70682,
sorting,35,40,100000,0.000625,2147483646,prefix,67969,1.90734,
sorting,36,41,100000,0.000594884,2147483646,prefix,101562,2.96431,
sorting,36,41,100000,0.000594884,2147483646,prefix,63080,1.84247,
sorting,37,42,100000,0.000566893,2147483646,prefix,119795,3.60909,
sorting,37,42,100000,0.000566893,2147483646,prefix,91848,2.76579,
sorting,38,43,100000,0.000540833,2147483646,prefix,121945,3.80587,
sorting,38,43,100000,0.000540833,2147483646,prefix,108181,3.37605,
sorting,39,44,100000,0.000516529,2147483646,prefix,99224,3.20761,
sorting,39,44,100000,0.000516529,2147483646,prefix,90973,2.93694,
sorting,40,45,100000,0.000493827,2147483646,prefix,92472,2.69707,
sorting,40,45,100000,0.000493827,2147483646,prefix,120368,2.18448,
sorting,41,46,100000,0.00047259,2147483646,prefix,143643,2.91519,
sorting,41,46,100000,0.00047259,2147483646,prefix,140437,2.6265,
sorting,42,47,100000,0.000452694,2147483646,prefix,120712,2.36629,
sorting,42,47,100000,0.000452694,2147483646,prefix,119698,2.3613,
sorting,43,48,100000,0.000434028,2147483646,prefix,106660,2.25992,
sorting,43,48,100000,0.000434028,2147483646,prefix,131117,3.01488,
sorting,44,49,100000,0.000416493,2147483646,prefix,163288,4.7608,
sorting,44,49,100000,0.000416493,2147483646,prefix,163599,4.39926,
sorting,45,50,100000,0.0004,2147483646,prefix,179205,4.41001,
sorting,45,50,100000,0.0004,2147483646,prefix,107249,2.37073,
sorting,46,51,100000,0.000384468,2147483646,prefix,158995,3.61499,
sorting,46,51,100000,0.000384468,2147483646,prefix,150047,3.42787,
sorting,47,52,100000,0.000369822,2147483646,prefix,215333,5.05251,
sorting,47,52,100000,0.000369822,2147483646,prefix,167920,4.48866,
sorting,48,53,100000,0.000355999,2147483646,prefix,176301,6.09559,
sorting,48,53,100000,0.000355999,2147483646,prefix,198424,6.03146,
sorting,49,54,100000,0.000342936,2147483646,prefix,173691,5.33849,
sorting,49,54,100000,0.000342936,2147483646,prefix,209227,6.94687,
sorting,50,55,100000,0.000330579,2147483646,prefix,284081,11.6975,
sorting,50,55,100000,0.000330579,2147483646,prefix,214560,9.87538,
sorting,51,56,100000,0.000318878,2147483646,prefix,232536,7.76222,
sorting,51,56,100000,0.000318878,2147483646,prefix,190192,6.49678,
sorting,52,57,100000,0.000307787,2147483646,prefix,278754,9.0133,
sorting,52,57,100000,0.000307787,2147483646,prefix,268424,7.23462,
sorting,53,58,100000,0.000297265,2147483646,prefix,292418,8.40313,
sorting,53,58,100000,0.000297265,2147483646,prefix,231538,8.18418,
sorting,54,59,100000,0.000287274,2147483646,prefix,226512,8.32176,
sorting,54,59,100000,0.000287274,2147483646,prefix,244686,8.06005,
sorting,55,60,100000,0.000277778,2147483646,prefix,336532,11.3763,
sorting,55,60,100000,0.000277778,2147483646,prefix,283626,9.37064,
sorting,56,61,100000,0.000268745,2147483646,prefix,303534,9.25608,
sorting,56,61,100000,0.000268745,2147483646,prefix,299210,9.26396,
sorting,57,62,100000,0.000260146,2147483646,prefix,318712,10.9993,
sorting,57,62,100000,0.000260146,2147483646,prefix,374684,11.7648,
sorting,58,63,100000,0.000251953,2147483646,prefix,290465,9.67368,
sorting,58,63,100000,0.000251953,2147483646,prefix,416305,13.7703,
sorting,59,64,100000,0.000244141,2147483646,prefix,276117,11.7012,
sorting,59,64,100000,0.000244141,2147483646,prefix,317823,13.775,
sorting,60,65,100000,0.000236686,2147483646,prefix,358404,21.5368,
sorting,60,65,100000,0.000236686,2147483646,prefix,427752,25.7231,
sorting,61,66,100000,0.000229568,2147483646,prefix,353533,21.2973,
sorting,61,66,100000,0.000229568,2147483646,prefix,382731,21.8421,
sorting,62,67,100000,0.000222767,2147483646,prefix,447715,15.6103,
sorting,62,67,100000,0.000222767,2147483646,prefix,376626,12.9317,
sorting,63,68,100000,0.000216263,2147483646,prefix,413675,20.6362,
sorting,63,68,100000,0.000216263,2147483646,prefix,338186,21.3326,
sorting,64,69,100000,0.00021004,2147483646,prefix,449988,29.0431,
sorting,64,69,100000,0.00021004,2147483646,prefix,553472,30.1364,
sorting,65,70,100000,0.000204082,2147483646,prefix,439675,16.1687,
sorting,65,70,100000,0.000204082,2147483646,prefix,446516,16.5044,
sorting,66,71,100000,0.000198373,2147483646,prefix,436006,17.1192,
sorting,66,71,100000,0.000198373,2147483646,prefix,538379,34.0683,
sorting,67,72,100000,0.000192901,2147483646,prefix,482153,18.7248,
sorting,67,72,100000,0.000192901,2147483646,prefix,431429,16.8488,
sorting,68,73,100000,0.000187652,2147483646,prefix,517842,20.7847,
sorting,68,73,100000,0.000187652,2147483646,prefix,481551,19.6416,
sorting,69,74,100000,0.000182615,2147483646,prefix,418022,18.9842,
sorting,69,74,100000,0.000182615,2147483646,prefix,504053,34.3723,
sorting,70,75,100000,0.000177778,2147483646,prefix,671640,49.723,
sorting,70,75,100000,0.000177778,2147483646,prefix,542535,40.1338,
sorting,71,76,100000,0.00017313,2147483646,prefix,574939,43.4084,
sorting,71,76,100000,0.00017313,2147483646,prefix,538142,31.2482,
sorting,72,77,100000,0.000168663,2147483646,prefix,553234,31.6609,
sorting,72,77,100000,0.000168663,2147483646,prefix,665556,51.2314,
sorting,73,78,100000,0.000164366,2147483646,prefix,556386,43.8198,
sorting,73,78,100000,0.000164366,2147483646,prefix,584212,46.041,
sorting,74,79,100000,0.000160231,2147483646,prefix,676997,54.4581,
sorting,74,79,100000,0.000160231,2147483646,prefix,512310,41.2082,
sorting,75,80,100000,0.00015625,2147483646,prefix,616545,50.47,
sorting,75,80,100000,0.00015625,2147483646,prefix,739045,60.4393,
sorting,76,81,100000,0.000152416,2147483646,prefix,839063,69.9938,
sorting,76,81,100000,0.000152416,2147483646,prefix,645425,53.8457,
sorting,77,82,100000,0.000148721,2147483646,prefix,795953,68.1309,
sorting,77,82,100000,0.000148721,2147483646,prefix,717430,61.4905,
sorting,78,83,100000,0.000145159,2147483646,prefix,727524,63.3604,
sorting,78,83,100000,0.000145159,2147483646,prefix,793884,69.076,
sorting,79,84,100000,0.000141723,2147483646,prefix,789333,70.5335,
sorting,79,84,100000,0.000141723,2147483646,prefix,1051998,93.8849,
sorting,80,85,100000,0.000138408,2147483646,prefix,687156,47.8273,
sorting,80,85,100000,0.000138408,2147483646,prefix,867204,53.3115,
sorting,81,86,100000,0.000135208,2147483646,prefix,728318,39.6963,
sorting,81,86,100000,0.000135208,2147483646,prefix,715114,49.4984,
sorting,82,87,100000,0.000132118,2147483646,prefix,670833,52.2631,
sorting,82,87,100000,0.000132118,2147483646,prefix,892892,70.2329,
sorting,83,88,100000,0.000129132,2147483646,prefix,853799,52.8282,
sorting,83,88,100000,0.000129132,2147483646,prefix,876762,83.1243,
sorting,84,89,100000,0.000126247,2147483646,prefix,890610,87.4593,
sorting,84,89,100000,0.000126247,2147483646,prefix,778693,62.6011,
sorting,85,90,100000,0.000123457,2147483646,prefix,1117619,107.682,
sorting,85,90,100000,0.000123457,2147483646,prefix,1021543,101.648,
sorting,86,91,100000,0.000120758,2147483646,prefix,903073,91.3525,
sorting,86,91,100000,0.000120758,2147483646,prefix,1131394,114.5,
sorting,87,92,100000,0.000118147,2147483646,prefix,1042613,107.838,
sorting,87,92,100000,0.000118147,2147483646,prefix,937246,96.853,
sorting,88,93,100000,0.00011562,2147483646,prefix,1057710,111.559,
sorting,88,93,100000,0.00011562,2147483646,prefix,1098084,115.973,
sorting,89,94,100000,0.000113173,2147483646,prefix,890297,95.4478,
sorting,89,94,100000,0.000113173,2147483646,prefix,926805,99.3692,
sorting,90,95,100000,0.000110803,2147483646,prefix,1133457,123.452,
sorting,90,95,100000,0.000110803,2147483646,prefix,1183133,115.376,
sorting,91,96,100000,0.000108507,2147483646,prefix,1132992,90.02,
sorting,91,96,100000,0.000108507,2147483646,prefix,1028857,114.541,
sorting,92,97,100000,0.000106281,2147483646,prefix,1091176,122.733,
sorting,92,97,100000,0.000106281,2147483646,prefix,1244371,140.493,
sorting,93,98,100000,0.000104123,2147483646,prefix,1560664,174.147,
sorting,93,98,100000,0.000104123,2147483646,prefix,1268641,145.088,
sorting,94,99,100000,0.00010203,2147483646,prefix,1377658,160.385,
sorting,94,99,100000,0.00010203,2147483646,prefix,1303081,126.201,
sorting,95,100,100000,0.0001,2147483646,prefix,1332000,120.521,
sorting,95,100,100000,0.0001,2147483646,prefix,1295118,100.87,
sorting,0,5,100000,0.04,2147483646,prefix,107,0.000130678,
sorting,0,5,100000,0.04,2147483646,prefix,38,4.6726e-05,
sorting,1,6,100000,0.0277778,2147483646,prefix,376,0.000522222,
sorting,1,6,100000,0.0277778,2147483646,prefix,42,6.2091e-05,
sorting,2,7,100000,0.0204082,2147483646,prefix,367,0.000613299,
sorting,2,7,100000,0.0204082,2147483646,prefix,229,0.000649478,
sorting,3,8,100000,0.015625,2147483646,prefix,246,0.000888413,
sorting,3,8,100000,0.015625,2147483646,prefix,624,0.00226664,
sorting,4,9,100000,0.0123457,2147483646,prefix,903,0.00388317,
sorting,4,9,100000,0.0123457,2147483646,prefix,1269,0.00541541,
sorting,5,10,100000,0.01,2147483646,prefix,777,0.00376856,
sorting,5,10,100000,0.01,2147483646,prefix,976,0.0047315,
sorting,6,11,100000,0.00826446,2147483646,prefix,1145,0.00627323,
sorting,6,11,100000,0.00826446,2147483646,prefix,1492,0.00811138,
sorting,7,12,100000,0.00694444,2147483646,prefix,1260,0.00766598,
sorting,7,12,100000,0.00694444,2147483646,prefix,1429,0.00865364,
sorting,8,13,100000,0.00591716,2147483646,prefix,3983,0.0264424,
sorting,8,13,100000,0.00591716,2147483646,prefix,3433,0.0227601,
sorting,9,14,100000,0.00510204,2147483646,prefix,4464,0.0322776,
sorting,9,14,100000,0.00510204,2147483646,prefix,2907,0.0211201,
sorting,10,15,100000,0.00444444,2147483646,prefix,3859,0.0303943,
sorting,10,15,100000,0.00444444,2147483646,prefix,2258,0.0177947,
sorting,11,16,100000,0.00390625,2147483646,prefix,4860,0.0410516,
sorting,11,16,100000,0.00390625,2147483646,prefix,7155,0.0545638,
sorting,12,17,100000,0.00346021,2147483646,prefix,4993,0.0414335,
sorting,12,17,100000,0.00346021,2147483646,prefix,4235,0.035186,
sorting,13,18,100000,0.00308642,2147483646,prefix,6099,0.0549625,
sorting,13,18,100000,0.00308642,2147483646,prefix,8484,0.0763021,
sorting,14,19,100000,0.00277008,2147483646,prefix,9593,0.0931061,
sorting,14,19,100000,0.00277008,2147483646,prefix,4502,0.04361,
sorting,15,20,100000,0.0025,2147483646,prefix,5797,0.0601314,
sorting,15,20,100000,0.0025,2147483646,prefix,9392,0.097553,
sorting,16,21,100000,0.00226757,2147483646,prefix,8744,0.0971479,
sorting,16,21,100000,0.00226757,2147483646,prefix,12997,0.144517,
sorting,17,22,100000,0.00206612,2147483646,prefix,11616,0.137054,
sorting,17,22,100000,0.00206612,2147483646,prefix,14470,0.170631,
sorting,18,23,100000,0.00189036,2147483646,prefix,10488,0.131667,
sorting,18,23,100000,0.00189036,2147483646,prefix,15844,0.199065,
sorting,19,24,100000,0.00173611,2147483646,prefix,16026,0.213275,
sorting,19,24,100000,0.00173611,2147483646,prefix,14195,0.188958,
sorting,20,25,100000,0.0016,2147483646,prefix,18201,0.25577,
sorting,20,25,100000,0.0016,2147483646,prefix,17540,0.246667,
sorting,21,26,100000,0.00147929,2147483646,prefix,22213,0.329262,
sorting,21,26,100000,0.00147929,2147483646,prefix,26543,0.393662,
sorting,22,27,100000,0.00137174,2147483646,prefix,28210,0.439413,
sorting,22,27,100000,0.00137174,2147483646,prefix,20583,0.321118,
sorting,23,28,100000,0.00127551,2147483646,prefix,29089,0.476148,
sorting,23,28,100000,0.00127551,2147483646,prefix,20531,0.336091,
sorting,24,29,100000,0.00118906,2147483646,prefix,25132,0.430995,
sorting,24,29,100000,0.00118906,2147483646,prefix,29434,0.50616,
sorting,25,30,100000,0.00111111,2147483646,prefix,26506,0.476768,
sorting,25,30,100000,0.00111111,2147483646,prefix,34378,0.61856,
sorting,26,31,100000,0.00104058,2147483646,prefix,34988,0.65999,
sorting,26,31,100000,0.00104058,2147483646,prefix,35889,0.676434,
sorting,27,32,100000,0.000976562,2147483646,prefix,51445,1.0185,
sorting,27,32,100000,0.000976562,2147483646,prefix,45926,0.908367,
sorting,28,33,100000,0.000918274,2147483646,prefix,34407,0.713057,
sorting,28,33,100000,0.000918274,2147483646,prefix,39624,0.819623,
sorting,29,34,100000,0.000865052,2147483646,prefix,44632,0.966921,
sorting,29,34,100000,0.000865052,2147483646,prefix,39674,0.857956,
sorting,30,35,100000,0.000816327,2147483646,prefix,48794,1.10316,
sorting,30,35,100000,0.000816327,2147483646,prefix,62100,1.4027,
sorting,31,36,100000,0.000771605,2147483646,prefix,55069,1.30041,
sorting,31,36,100000,0.000771605,2147483646,prefix,51284,1.21351,
sorting,32,37,100000,0.00073046,2147483646,prefix,64310,1.58806,
sorting,32,37,100000,0.00073046,2147483646,prefix,60748,1.49798,
sorting,33,38,100000,0.000692521,2147483646,prefix,50661,1.30186,
sorting,33,38,100000,0.000692521,2147483646,prefix,69950,1.79766,
sorting,34,39,100000,0.000657462,2147483646,prefix,77443,2.05931,
sorting,34,39,100000,0.000657462,2147483646,prefix,72189,1.91674,
sorting,35,40,100000,0.000625,2147483646,prefix,77519,2.15038,
sorting,35,40,100000,0.000625,2147483646,prefix,71346,1.9821,
sorting,36,41,100000,0.000594884,2147483646,prefix,99468,2.84851,
sorting,36,41,100000,0.000594884,2147483646,prefix,87004,2.48603,
sorting,37,42,100000,0.000566893,2147483646,prefix,107399,3.20113,
sorting,37,42,100000,0.000566893,2147483646,prefix,88472,2.63441,
sorting,38,43,100000,0.000540833,2147483646,prefix,124464,3.8443,
sorting,38,43,100000,0.000540833,2147483646,prefix,106788,3.29393,
sorting,39,44,100000,0.000516529,2147483646,prefix,78630,2.51643,
sorting,39,44,100000,0.000516529,2147483646,prefix,89955,2.87228,
sorting,40,45,100000,0.000493827,2147483646,prefix,108004,3.57877,
sorting,40,45,100000,0.000493827,2147483646,prefix,126818,4.20238,
sorting,41,46,100000,0.00047259,2147483646,prefix,118241,4.03208,
sorting,41,46,100000,0.00047259,2147483646,prefix,103290,3.52343,
sorting,42,47,100000,0.000452694,2147483646,prefix,134714,4.77158,
sorting,42,47,100000,0.000452694,2147483646,prefix,118807,4.19531,
sorting,43,48,100000,0.000434028,2147483646,prefix,106868,3.89554,
sorting,43,48,100000,0.000434028,2147483646,prefix,132265,4.8287,
sorting,44,49,100000,0.000416493,2147483646,prefix,128308,4.82088,
sorting,44,49,100000,0.000416493,2147483646,prefix,131428,4.9427,
sorting,45,50,100000,0.0004,2147483646,prefix,172063,6.71305,
sorting,45,50,100000,0.0004,2147483646,prefix,191867,7.48671,
sorting,46,51,100000,0.000384468,2147483646,prefix,192017,7.7166,
sorting,46,51,100000,0.000384468,2147483646,prefix,121194,4.87171,
sorting,47,52,100000,0.000369822,2147483646,prefix,199969,8.2537,
sorting,47,52,100000,0.000369822,2147483646,prefix,201798,8.33605,
sorting,48,53,100000,0.000355999,2147483646,prefix,194291,8.26949,
sorting,48,53,100000,0.000355999,2147483646,prefix,196825,8.35476,
sorting,49,54,100000,0.000342936,2147483646,prefix,174961,7.62545,
sorting,49,54,100000,0.000342936,2147483646,prefix,281210,12.2459,
sorting,50,55,100000,0.000330579,2147483646,prefix,206382,9.22172,
sorting,50,55,100000,0.000330579,2147483646,prefix,180959,8.08665,
sorting,51,56,100000,0.000318878,2147483646,prefix,206371,9.51136,
sorting,51,56,100000,0.000318878,2147483646,prefix,177766,8.17316,
sorting,52,57,100000,0.000307787,2147483646,prefix,264955,12.6209,
sorting,52,57,100000,0.000307787,2147483646,prefix,272629,12.9988,
sorting,53,58,100000,0.000297265,2147483646,prefix,269154,13.1885,
sorting,53,58,100000,0.000297265,2147483646,prefix,221981,10.89,
sorting,54,59,100000,0.000287274,2147483646,prefix,278854,13.9999,
sorting,54,59,100000,0.000287274,2147483646,prefix,276525,13.8897,
sorting,55,60,100000,0.000277778,2147483646,prefix,344311,17.638,
sorting,55,60,100000,0.000277778,2147483646,prefix,232369,11.9229,
sorting,56,61,100000,0.000268745,2147483646,prefix,333343,17.7179,
sorting,56,61,100000,0.000268745,2147483646,prefix,213928,11.5405,
sorting,57,62,100000,0.000260146,2147483646,prefix,314135,17.4255,
sorting,57,62,100000,0.000260146,2147483646,prefix,315721,17.5189,
sorting,58,63,100000,0.000251953,2147483646,prefix,313906,17.7212,
sorting,58,63,100000,0.000251953,2147483646,prefix,436519,24.6891,
sorting,59,64,100000,0.000244141,2147483646,prefix,308227,17.8935,
sorting,59,64,100000,0.000244141,2147483646,prefix,267567,15.4405,
sorting,60,65,100000,0.000236686,2147483646,prefix,349729,18.5971,
sorting,60,65,100000,0.000236686,2147483646,prefix,439985,18.7016,
sorting,61,66,100000,0.000229568,2147483646,prefix,470567,26.7024,
sorting,61,66,100000,0.000229568,2147483646,prefix,368125,22.2459,
sorting,62,67,100000,0.000222767,2147483646,prefix,426724,26.1954,
sorting,62,67,100000,0.000222767,2147483646,prefix,390097,23.9468,
sorting,63,68,100000,0.000216263,2147483646,prefix,341682,21.4491,
sorting,63,68,100000,0.000216263,2147483646,prefix,480329,29.1613,
sorting,64,69,100000,0.00021004,2147483646,prefix,395461,25.7672,
sorting,64,69,100000,0.00021004,2147483646,prefix,400255,26.0822,
sorting,65,70,100000,0.000204082,2147483646,prefix,473896,31.4589,
sorting,65,70,100000,0.000204082,2147483646,prefix,474778,31.548,
sorting,66,71,100000,0.000198373,2147483646,prefix,560549,38.0699,
sorting,66,71,100000,0.000198373,2147483646,prefix,605771,29.5185,
sorting,67,72,100000,0.000192901,2147483646,prefix,400738,16.4882,
sorting,67,72,100000,0.000192901,2147483646,prefix,526076,24.1678,
sorting,68,73,100000,0.000187652,2147483646,prefix,442309,19.232,
sorting,68,73,100000,0.000187652,2147483646,prefix,476525,19.712,
sorting,69,74,100000,0.000182615,2147483646,prefix,493982,23.9414,
sorting,69,74,100000,0.000182615,2147483646,prefix,565645,31.4425,
sorting,70,75,100000,0.000177778,2147483646,prefix,620131,30.8473,
sorting,70,75,100000,0.000177778,2147483646,prefix,561119,24.2685,
sorting,71,76,100000,0.00017313,2147483646,prefix,660977,30.802,
sorting,71,76,100000,0.00017313,2147483646,prefix,671313,37.2903,
sorting,72,77,100000,0.000168663,2147483646,prefix,680616,33.1457,
sorting,72,77,100000,0.000168663,2147483646,prefix,634205,47.792,
sorting,73,78,100000,0.000164366,2147483646,prefix,680941,55.2936,
sorting,73,78,100000,0.000164366,2147483646,prefix,557206,45.1864,
sorting,74,79,100000,0.000160231,2147483646,prefix,707071,58.8672,
sorting,74,79,100000,0.000160231,2147483646,prefix,666348,43.3467,
sorting,75,80,100000,0.00015625,2147483646,prefix,554714,28.1141,
sorting,75,80,100000,0.00015625,2147483646,prefix,770438,41.476,
sorting,76,81,100000,0.000152416,2147483646,prefix,628966,34.5412,
sorting,76,81,100000,0.000152416,2147483646,prefix,754494,58.5487,
sorting,77,82,100000,0.000148721,2147483646,prefix,670131,49.3497,
sorting,77,82,100000,0.000148721,2147483646,prefix,737459,61.4952,
sorting,78,83,100000,0.000145159,2147483646,prefix,733080,44.5026,
sorting,78,83,100000,0.000145159,2147483646,prefix,782398,44.3235,
sorting,79,84,100000,0.000141723,2147483646,prefix,815957,64.1137,
sorting,79,84,100000,0.000141723,2147483646,prefix,675828,36.7086,
sorting,80,85,100000,0.000138408,2147483646,prefix,822512,51.3883,
sorting,80,85,100000,0.000138408,2147483646,prefix,853999,72.5786,
sorting,81,86,100000,0.000135208,2147483646,prefix,797076,56.1948,
sorting,81,86,100000,0.000135208,2147483646,prefix,707835,50.2662,
sorting,82,87,100000,0.000132118,2147483646,prefix,889381,54.9076,
sorting,82,87,100000,0.000132118,2147483646,prefix,693113,57.7267,
sorting,83,88,100000,0.000129132,2147483646,prefix,953656,94.6087,
sorting,83,88,100000,0.000129132,2147483646,prefix,820190,84.3075,
sorting,84,89,100000,0.000126247,2147483646,prefix,1035543,96.6511,
sorting,84,89,100000,0.000126247,2147483646,prefix,857607,56.4298,
sorting,85,90,100000,0.000123457,2147483646,prefix,983814,80.3766,
sorting,85,90,100000,0.000123457,2147483646,prefix,695519,70.6524,
sorting,86,91,100000,0.000120758,2147483646,prefix,1030453,102.303,
sorting,86,91,100000,0.000120758,2147483646,prefix,1021837,81.0622,
sorting,87,92,100000,0.000118147,2147483646,prefix,856732,82.2951,
sorting,87,92,100000,0.000118147,2147483646,prefix,1178564,93.8702,
sorting,88,93,100000,0.00011562,2147483646,prefix,1371670,91.2789,
sorting,88,93,100000,0.00011562,2147483646,prefix,866351,71.2552,
sorting,89,94,100000,0.000113173,2147483646,prefix,1061775,105.727,
sorting,89,94,100000,0.000113173,2147483646,prefix,1197220,85.7928,
sorting,90,95,100000,0.000110803,2147483646,prefix,1155941,128.228,
sorting,90,95,100000,0.000110803,2147483646,prefix,1084376,118.39,
sorting,91,96,100000,0.000108507,2147483646,prefix,1009212,75.6735,
sorting,91,96,100000,0.000108507,2147483646,prefix,1228351,137.98,
sorting,92,97,100000,0.000106281,2147483646,prefix,1268135,135.564,
sorting,92,97,100000,0.000106281,2147483646,prefix,1236889,138.617,
sorting,93,98,100000,0.000104123,2147483646,prefix,1264582,119.887,
sorting,93,98,100000,0.000104123,2147483646,prefix,1155851,100.811,
sorting,94,99,100000,0.00010203,2147483646,prefix,1131262,88.6635,
sorting,94,99,100000,0.00010203,2147483646,prefix,1392716,154.146,
sorting,95,100,100000,0.0001,2147483646,prefix,1353134,162.678,
sorting,95,100,100000,0.0001,2147483646,prefix,1253854,113.783,
sorting,0,5,100000,0.04,2147483646,prefix,65,8.3883e-05,
sorting,0,5,100000,0.04,2147483646,prefix,88,0.000104416,
sorting,1,6,100000,0.0277778,2147483646,prefix,255,0.000365004,
sorting,1,6,100000,0.0277778,2147483646,prefix,142,0.000202896,
sorting,2,7,100000,0.0204082,2147483646,prefix,563,0.00135678,
sorting,2,7,100000,0.0204082,2147483646,prefix,513,0.00158161,
sorting,3,8,100000,0.015625,2147483646,prefix,454,0.00169022,
sorting,3,8,100000,0.015625,2147483646,prefix,400,0.00154606,
sorting,4,9,100000,0.0123457,2147483646,prefix,492,0.00217061,
sorting,4,9,100000,0.0123457,2147483646,prefix,624,0.00273131,
sorting,5,10,100000,0.01,2147483646,prefix,581,0.00285438,
sorting,5,10,100000,0.01,2147483646,prefix,974,0.00478695,
sorting,6,11,100000,0.00826446,2147483646,prefix,2144,0.0117708,
sorting,6,11,100000,0.00826446,2147483646,prefix,507,0.00278984,
sorting,7,12,100000,0.00694444,2147483646,prefix,2080,0.0126893,
sorting,7,12,100000,0.00694444,2147483646,prefix,1485,0.00906258,
sorting,8,13,100000,0.00591716,2147483646,prefix,2558,0.0173034,
sorting,8,13,100000,0.00591716,2147483646,prefix,2310,0.0155824,
sorting,9,14,100000,0.00510204,2147483646,prefix,3012,0.0223186,
sorting,9,14,100000,0.00510204,2147483646,prefix,1839,0.0135738,
sorting,10,15,100000,0.00444444,2147483646,prefix,3823,0.0306831,
sorting,10,15,100000,0.00444444,2147483646,prefix,4081,0.0329033,
sorting,11,16,100000,0.00390625,2147483646,prefix,2625,0.0228234,
sorting,11,16,100000,0.00390625,2147483646,prefix,2518,0.0195481,
sorting,12,17,100000,0.00346021,2147483646,prefix,4983,0.0422858,
sorting,12,17,100000,0.00346021,2147483646,prefix,5777,0.0487411,
sorting,13,18,100000,0.00308642,2147483646,prefix,6874,0.062855,
sorting,13,18,100000,0.00308642,2147483646,prefix,3298,0.0302516,
sorting,14,19,100000,0.00277008,2147483646,prefix,5785,0.057134,
sorting,14,19,100000,0.00277008,2147483646,prefix,9754,0.0962938,
sorting,15,20,100000,0.0025,2147483646,prefix,4028,0.0426315,
sorting,15,20,100000,0.0025,2147483646,prefix,5717,0.0605937,
sorting,16,21,100000,0.00226757,2147483646,prefix,14103,0.159179,
sorting,16,21,100000,0.00226757,2147483646,prefix,10296,0.116016,
sorting,17,22,100000,0.00206612,2147483646,prefix,6096,0.0737789,
sorting,17,22,100000,0.00206612,2147483646,prefix,15506,0.188734,
sorting,18,23,100000,0.00189036,2147483646,prefix,8556,0.109418,
sorting,18,23,100000,0.00189036,2147483646,prefix,15985,0.204642,
sorting,19,24,100000,0.00173611,2147483646,prefix,18792,0.253925,
sorting,19,24,100000,0.00173611,2147483646,prefix,18860,0.254376,
sorting,20,25,100000,0.0016,2147483646,prefix,18184,0.259768,
sorting,20,25,100000,0.0016,2147483646,prefix,24486,0.350888,
sorting,21,26,100000,0.00147929,2147483646,prefix,16663,0.25156,
sorting,21,26,100000,0.00147929,2147483646,prefix,22270,0.335776,
sorting,22,27,100000,0.00137174,2147483646,prefix,31856,0.505313,
sorting,22,27,100000,0.00137174,2147483646,prefix,28966,0.461195,
sorting,23,28,100000,0.00127551,2147483646,prefix,40872,0.679692,
sorting,23,28,100000,0.00127551,2147483646,prefix,23263,0.388449,
sorting,24,29,100000,0.00118906,2147483646,prefix,25717,0.451717,
sorting,24,29,100000,0.00118906,2147483646,prefix,22005,0.385139,
sorting,25,30,100000,0.00111111,2147483646,prefix,34251,0.62675,
sorting,25,30,100000,0.00111111,2147483646,prefix,29186,0.534778,
sorting,26,31,100000,0.00104058,2147483646,prefix,43072,0.826932,
sorting,26,31,100000,0.00104058,2147483646,prefix,26541,0.509149,
sorting,27,32,100000,0.000976562,2147483646,prefix,46442,0.93609,
sorting,27,32,100000,0.000976562,2147483646,prefix,37894,0.762977,
sorting,28,33,100000,0.000918274,2147483646,prefix,50860,1.07119,
sorting,28,33,100000,0.000918274,2147483646,prefix,43952,0.926063,
sorting,29,34,100000,0.000865052,2147483646,prefix,38791,0.851504,
sorting,29,34,100000,0.000865052,2147483646,prefix,55802,1.22767,
sorting,30,35,100000,0.000816327,2147483646,prefix,60391,1.39447,
sorting,30,35,100000,0.000816327,2147483646,prefix,52481,1.21127,
sorting,31,36,100000,0.000771605,2147483646,prefix,81220,1.95108,
sorting,31,36,100000,0.000771605,2147483646,prefix,54046,1.29726,
sorting,32,37,100000,0.00073046,2147483646,prefix,73215,1.83911,
sorting,32,37,100000,0.00073046,2147483646,prefix,74501,1.8744,
sorting,33,38,100000,0.000692521,2147483646,prefix,64548,1.68943,
sorting,33,38,100000,0.000692521,2147483646,prefix,80151,2.0972,
sorting,34,39,100000,0.000657462,2147483646,prefix,62249,1.69366,
sorting,34,39,100000,0.000657462,2147483646,prefix,84603,2.30423,
sorting,35,40,100000,0.000625,2147483646,prefix,78675,2.22428,
sorting,35,40,100000,0.000625,2147483646,prefix,84974,2.40431,
sorting,36,41,100000,0.000594884,2147483646,prefix,70014,2.04659,
sorting,36,41,100000,0.000594884,2147483646,prefix,67419,1.71273,
sorting,37,42,100000,0.000566893,2147483646,prefix,61751,1.05417,
sorting,37,42,100000,0.000566893,2147483646,prefix,85694,1.41736,
sorting,38,43,100000,0.000540833,2147483646,prefix,110532,2.08889,
sorting,38,43,100000,0.000540833,2147483646,prefix,139885,2.89249,
sorting,39,44,100000,0.000516529,2147483646,prefix,112316,2.39475,
sorting,39,44,100000,0.000516529,2147483646,prefix,83888,1.70589,
sorting,40,45,100000,0.000493827,2147483646,prefix,83705,2.0298,
sorting,40,45,100000,0.000493827,2147483646,prefix,121946,3.0701,
sorting,41,46,100000,0.00047259,2147483646,prefix,157053,3.98096,
sorting,41,46,100000,0.00047259,2147483646,prefix,97493,1.87012,
sorting,42,47,100000,0.000452694,2147483646,prefix,145758,3.02687,
sorting,42,47,100000,0.000452694,2147483646,prefix,103085,2.75583,
sorting,43,48,100000,0.000434028,2147483646,prefix,143915,3.7582,
sorting,43,48,100000,0.000434028,2147483646,prefix,133376,2.72148,
sorting,44,49,100000,0.000416493,2147483646,prefix,179281,3.99819,
sorting,44,49,100000,0.000416493,2147483646,prefix,125116,2.63712,
sorting,45,50,100000,0.0004,2147483646,prefix,116991,2.57234,
sorting,45,50,100000,0.0004,2147483646,prefix,167414,3.77856,
sorting,46,51,100000,0.000384468,2147483646,prefix,175952,4.92284,
sorting,46,51,100000,0.000384468,2147483646,prefix,188426,5.74742,
sorting,47,52,100000,0.000369822,2147483646,prefix,204368,6.00455,
sorting,47,52,100000,0.000369822,2147483646,prefix,215810,6.35374,
sorting,48,53,100000,0.000355999,2147483646,prefix,217401,8.16378,
sorting,48,53,100000,0.000355999,2147483646,prefix,194808,8.35807,
sorting,49,54,100000,0.000342936,2147483646,prefix,238731,10.3934,
sorting,49,54,100000,0.000342936,2147483646,prefix,237149,10.3401,
sorting,50,55,100000,0.000330579,2147483646,prefix,229858,10.2955,
sorting,50,55,100000,0.000330579,2147483646,prefix,208319,9.34151,
sorting,51,56,100000,0.000318878,2147483646,prefix,218993,10.0518,
sorting,51,56,100000,0.000318878,2147483646,prefix,243451,11.1628,
sorting,52,57,100000,0.000307787,2147483646,prefix,241645,11.4663,
sorting,52,57,100000,0.000307787,2147483646,prefix,220198,10.4551,
sorting,53,58,100000,0.000297265,2147483646,prefix,218186,10.6502,
sorting,53,58,100000,0.000297265,2147483646,prefix,257638,12.5647,
sorting,54,59,100000,0.000287274,2147483646,prefix,288912,14.5333,
sorting,54,59,100000,0.000287274,2147483646,prefix,280168,14.0813,
sorting,55,60,100000,0.000277778,2147483646,prefix,207920,10.6667,
sorting,55,60,100000,0.000277778,2147483646,prefix,332672,17.0924,
sorting,56,61,100000,0.000268745,2147483646,prefix,271153,14.2166,
sorting,56,61,100000,0.000268745,2147483646,prefix,255598,10.5609,
sorting,57,62,100000,0.000260146,2147483646,prefix,324442,14.687,
sorting,57,62,100000,0.000260146,2147483646,prefix,261553,13.8811,
sorting,58,63,100000,0.000251953,2147483646,prefix,337363,19.2955,
sorting,58,63,100000,0.000251953,2147483646,prefix,320930,18.3479,
sorting,59,64,100000,0.000244141,2147483646,prefix,328120,19.1643,
sorting,59,64,100000,0.000244141,2147483646,prefix,317444,18.5251,
sorting,60,65,100000,0.000236686,2147483646,prefix,392025,23.3595,
sorting,60,65,100000,0.000236686,2147483646,prefix,393674,18.6197,
sorting,61,66,100000,0.000229568,2147483646,prefix,280011,9.44727,
sorting,61,66,100000,0.000229568,2147483646,prefix,455441,21.5573,
sorting,62,67,100000,0.000222767,2147483646,prefix,441374,26.832,
sorting,62,67,100000,0.000222767,2147483646,prefix,387846,23.6237,
sorting,63,68,100000,0.000216263,2147483646,prefix,367683,24.803,
sorting,63,68,100000,0.000216263,2147483646,prefix,486644,33.2899,
sorting,64,69,100000,0.00021004,2147483646,prefix,429302,27.7468,
sorting,64,69,100000,0.00021004,2147483646,prefix,412078,28.909,
sorting,65,70,100000,0.000204082,2147483646,prefix,494193,35.5755,
sorting,65,70,100000,0.000204082,2147483646,prefix,423083,27.709,
sorting,66,71,100000,0.000198373,2147483646,prefix,525008,19.9472,
sorting,66,71,100000,0.000198373,2147483646,prefix,435380,16.2568,
sorting,67,72,100000,0.000192901,2147483646,prefix,477546,18.4877,
sorting,67,72,100000,0.000192901,2147483646,prefix,597237,23.1538,
sorting,68,73,100000,0.000187652,2147483646,prefix,446775,18.4872,
sorting,68,73,100000,0.000187652,2147483646,prefix,496650,19.7463,
sorting,69,74,100000,0.000182615,2147483646,prefix,616782,25.044,
sorting,69,74,100000,0.000182615,2147483646,prefix,512280,20.6489,
sorting,70,75,100000,0.000177778,2147483646,prefix,506790,33.3151,
sorting,70,75,100000,0.000177778,2147483646,prefix,670148,49.2599,
sorting,71,76,100000,0.00017313,2147483646,prefix,526843,39.9854,
sorting,71,76,100000,0.00017313,2147483646,prefix,558749,42.4358,
sorting,72,77,100000,0.000168663,2147483646,prefix,522821,40.294,
sorting,72,77,100000,0.000168663,2147483646,prefix,607087,46.8472,
sorting,73,78,100000,0.000164366,2147483646,prefix,526926,39.0184,
sorting,73,78,100000,0.000164366,2147483646,prefix,573637,45.1528,
sorting,74,79,100000,0.000160231,2147483646,prefix,634225,45.7608,
sorting,74,79,100000,0.000160231,2147483646,prefix,684454,37.1209,
sorting,75,80,100000,0.00015625,2147483646,prefix,758402,62.4909,
sorting,75,80,100000,0.00015625,2147483646,prefix,706567,58.1205,
sorting,76,81,100000,0.000152416,2147483646,prefix,739014,62.5338,
sorting,76,81,100000,0.000152416,2147483646,prefix,760785,64.1867,
sorting,77,82,100000,0.000148721,2147483646,prefix,771024,66.1807,
sorting,77,82,100000,0.000148721,2147483646,prefix,736794,63.258,
sorting,78,83,100000,0.000145159,2147483646,prefix,676370,59.4877,
sorting,78,83,100000,0.000145159,2147483646,prefix,864283,70.6247,
sorting,79,84,100000,0.000141723,2147483646,prefix,683045,34.5679,
sorting,79,84,100000,0.000141723,2147483646,prefix,847352,59.631,
sorting,80,85,100000,0.000138408,2147483646,prefix,767513,44.813,
sorting,80,85,100000,0.000138408,2147483646,prefix,805057,54.1273,
sorting,81,86,100000,0.000135208,2147483646,prefix,929554,55.5894,
sorting,81,86,100000,0.000135208,2147483646,prefix,682847,42.3801,
sorting,82,87,100000,0.000132118,2147483646,prefix,776173,72.8626,
sorting,82,87,100000,0.000132118,2147483646,prefix,1087382,90.8548,
sorting,83,88,100000,0.000129132,2147483646,prefix,866410,83.0744,
sorting,83,88,100000,0.000129132,2147483646,prefix,917377,75.9092,
sorting,84,89,100000,0.000126247,2147483646,prefix,965677,60.434,
sorting,84,89,100000,0.000126247,2147483646,prefix,875919,49.2908,
sorting,85,90,100000,0.000123457,2147483646,prefix,968610,88.9426,
sorting,85,90,100000,0.000123457,2147483646,prefix,965381,91.8277,
sorting,86,91,100000,0.000120758,2147483646,prefix,810879,46.964,
sorting,86,91,100000,0.000120758,2147483646,prefix,1030956,95.4708,
sorting,87,92,100000,0.000118147,2147483646,prefix,941692,92.0773,
sorting,87,92,100000,0.000118147,2147483646,prefix,1080929,92.6894,
sorting,88,93,100000,0.00011562,2147483646,prefix,1246035,78.8638,
sorting,88,93,100000,0.00011562,2147483646,prefix,1065250,63.932,
sorting,89,94,100000,0.000113173,2147483646,prefix,1043428,63.5647,
sorting,89,94,100000,0.000113173,2147483646,prefix,1322295,80.2336,
sorting,90,95,100000,0.000110803,2147483646,prefix,1103362,68.5336,
sorting,90,95,100000,0.000110803,2147483646,prefix,1052140,89.9196,
sorting,91,96,100000,0.000108507,2147483646,prefix,1031004,114.119,
sorting,91,96,100000,0.000108507,2147483646,prefix,1058620,116.185,
sorting,92,97,100000,0.000106281,2147483646,prefix,1179351,133.11,
sorting,92,97,100000,0.000106281,2147483646,prefix,1236989,99.7059,
sorting,93,98,100000,0.000104123,2147483646,prefix,1022840,70.5226,
sorting,93,98,100000,0.000104123,2147483646,prefix,1153792,107.362,
sorting,94,99,100000,0.00010203,2147483646,prefix,1190137,93.1523,
sorting,94,99,100000,0.00010203,2147483646,prefix,1230686,109.019,
sorting,95,100,100000,0.0001,2147483646,prefix,1318781,128.191,
sorting,95,100,100000,0.0001,2147483646,prefix,1307330,148.371,
sorting,0,5,100000,0.04,2147483646,prefix,84,0.000106373,
sorting,0,5,100000,0.04,2147483646,prefix,92,0.000110772,
sorting,1,6,100000,0.0277778,2147483646,prefix,92,0.000133751,
sorting,1,6,100000,0.0277778,2147483646,prefix,242,0.000525574,
sorting,2,7,100000,0.0204082,2147483646,prefix,250,0.000766186,
sorting,2,7,100000,0.0204082,2147483646,prefix,149,0.000462645,
sorting,3,8,100000,0.015625,2147483646,prefix,266,0.000947361,
sorting,3,8,100000,0.015625,2147483646,prefix,208,0.000771564,
sorting,4,9,100000,0.0123457,2147483646,prefix,438,0.00190108,
sorting,4,9,100000,0.0123457,2147483646,prefix,1090,0.00473429,
sorting,5,10,100000,0.01,2147483646,prefix,406,0.00201402,
sorting,5,10,100000,0.01,2147483646,prefix,474,0.00233264,
sorting,6,11,100000,0.00826446,2147483646,prefix,2355,0.0130159,
sorting,6,11,100000,0.00826446,2147483646,prefix,1517,0.00837392,
sorting,7,12,100000,0.00694444,2147483646,prefix,1125,0.00688527,
sorting,7,12,100000,0.00694444,2147483646,prefix,1910,0.0117047,
sorting,8,13,100000,0.00591716,2147483646,prefix,1426,0.00961965,
sorting,8,13,100000,0.00591716,2147483646,prefix,2088,0.0140422,
sorting,9,14,100000,0.00510204,2147483646,prefix,5420,0.0397371,
sorting,9,14,100000,0.00510204,2147483646,prefix,2047,0.0149918,
sorting,10,15,100000,0.00444444,2147483646,prefix,3663,0.0291988,
sorting,10,15,100000,0.00444444,2147483646,prefix,3221,0.0256401,
sorting,11,16,100000,0.00390625,2147483646,prefix,7361,0.0622357,
sorting,11,16,100000,0.00390625,2147483646,prefix,3099,0.0239447,
sorting,12,17,100000,0.00346021,2147483646,prefix,5921,0.0498485,
sorting,12,17,100000,0.00346021,2147483646,prefix,3766,0.0317471,
sorting,13,18,100000,0.00308642,2147483646,prefix,6386,0.0578436,
sorting,13,18,100000,0.00308642,2147483646,prefix,8729,0.0789978,
sorting,14,19,100000,0.00277008,2147483646,prefix,7117,0.069807,
sorting,14,19,100000,0.00277008,2147483646,prefix,6553,0.0641822,
sorting,15,20,100000,0.0025,2147483646,prefix,5758,0.0600119,
sorting,15,20,100000,0.0025,2147483646,prefix,7049,0.0734585,
sorting,16,21,100000,0.00226757,2147483646,prefix,7530,0.0841838,
sorting,16,21,100000,0.00226757,2147483646,prefix,7551,0.0843117,
sorting,17,22,100000,0.00206612,2147483646,prefix,9393,0.111802,
sorting,17,22,100000,0.00206612,2147483646,prefix,10445,0.124092,
sorting,18,23,100000,0.00189036,2147483646,prefix,8186,0.103596,
sorting,18,23,100000,0.00189036,2147483646,prefix,22056,0.279006,
sorting,19,24,100000,0.00173611,2147483646,prefix,17833,0.23798,
sorting,19,24,100000,0.00173611,2147483646,prefix,15490,0.206874,
sorting,20,25,100000,0.0016,2147483646,prefix,19702,0.279464,
sorting,20,25,100000,0.0016,2147483646,prefix,20853,0.295335,
sorting,21,26,100000,0.00147929,2147483646,prefix,18202,0.271443,
sorting,21,26,100000,0.00147929,2147483646,prefix,16622,0.247568,
sorting,22,27,100000,0.00137174,2147483646,prefix,11037,0.173079,
sorting,22,27,100000,0.00137174,2147483646,prefix,31298,0.490468,
sorting,23,28,100000,0.00127551,2147483646,prefix,33026,0.545338,
sorting,23,28,100000,0.00127551,2147483646,prefix,26475,0.43749,
sorting,24,29,100000,0.00118906,2147483646,prefix,29805,0.515601,
sorting,24,29,100000,0.00118906,2147483646,prefix,39498,0.68092,
sorting,25,30,100000,0.00111111,2147483646,prefix,25041,0.453744,
sorting,25,30,100000,0.00111111,2147483646,prefix,27044,0.489795,
sorting,26,31,100000,0.00104058,2147483646,prefix,32514,0.615589,
sorting,26,31,100000,0.00104058,2147483646,prefix,33185,0.628912,
sorting,27,32,100000,0.000976562,2147483646,prefix,37144,0.737087,
sorting,27,32,100000,0.000976562,2147483646,prefix,32369,0.641542,
sorting,28,33,100000,0.000918274,2147483646,prefix,50140,1.0438,
sorting,28,33,100000,0.000918274,2147483646,prefix,47954,0.999081,
sorting,29,34,100000,0.000865052,2147483646,prefix,49733,1.08309,
sorting,29,34,100000,0.000865052,2147483646,prefix,70459,1.53159,
sorting,30,35,100000,0.000816327,2147483646,prefix,53498,1.21469,
sorting,30,35,100000,0.000816327,2147483646,prefix,53172,1.20902,
sorting,31,36,100000,0.000771605,2147483646,prefix,57545,1.36736,
sorting,31,36,100000,0.000771605,2147483646,prefix,51536,1.22264,
sorting,32,37,100000,0.00073046,2147483646,prefix,53110,1.31624,
sorting,32,37,100000,0.00073046,2147483646,prefix,48478,1.2001,
sorting,33,38,100000,0.000692521,2147483646,prefix,65014,1.67594,
sorting,33,38,100000,0.000692521,2147483646,prefix,66520,1.70982,
sorting,34,39,100000,0.000657462,2147483646,prefix,65814,1.76297,
sorting,34,39,100000,0.000657462,2147483646,prefix,46727,1.25133,
sorting,35,40,100000,0.000625,2147483646,prefix,70182,1.95582,
sorting,35,40,100000,0.000625,2147483646,prefix,70115,1.95246,
sorting,36,41,100000,0.000594884,2147483646,prefix,96731,2.77825,
sorting,36,41,100000,0.000594884,2147483646,prefix,65963,1.90075,
sorting,37,42,100000,0.000566893,2147483646,prefix,101158,3.02447,
sorting,37,42,100000,0.000566893,2147483646,prefix,106615,3.18629,
sorting,38,43,100000,0.000540833,2147483646,prefix,119222,3.67597,
sorting,38,43,100000,0.000540833,2147483646,prefix,122008,3.76673,
sorting,39,44,100000,0.000516529,2147483646,prefix,91352,2.92141,
sorting,39,44,100000,0.000516529,2147483646,prefix,99741,3.19518,
sorting,40,45,100000,0.000493827,2147483646,prefix,123301,4.08007,
sorting,40,45,100000,0.000493827,2147483646,prefix,130458,4.32188,
sorting,41,46,100000,0.00047259,2147483646,prefix,110946,3.81738,
sorting,41,46,100000,0.00047259,2147483646,prefix,143095,4.90624,
sorting,42,47,100000,0.000452694,2147483646,prefix,105819,3.75137,
sorting,42,47,100000,0.000452694,2147483646,prefix,135603,4.81199,
sorting,43,48,100000,0.000434028,2147483646,prefix,162660,5.96729,
sorting,43,48,100000,0.000434028,2147483646,prefix,121792,4.46439,
sorting,44,49,100000,0.000416493,2147483646,prefix,171508,6.4789,
sorting,44,49,100000,0.000416493,2147483646,prefix,194536,7.3392,
sorting,45,50,100000,0.0004,2147483646,prefix,169697,6.61027,
sorting,45,50,100000,0.0004,2147483646,prefix,124094,4.83755,
sorting,46,51,100000,0.000384468,2147483646,prefix,121348,4.88386,
sorting,46,51,100000,0.000384468,2147483646,prefix,173701,6.97788,
sorting,47,52,100000,0.000369822,2147483646,prefix,226460,9.32014,
sorting,47,52,100000,0.000369822,2147483646,prefix,169545,6.97864,
sorting,48,53,100000,0.000355999,2147483646,prefix,218564,9.29072,
sorting,48,53,100000,0.000355999,2147483646,prefix,207880,8.85801,
sorting,49,54,100000,0.000342936,2147483646,prefix,185263,8.1254,
sorting,49,54,100000,0.000342936,2147483646,prefix,256274,11.2443,
sorting,50,55,100000,0.000330579,2147483646,prefix,212692,9.56699,
sorting,50,55,100000,0.000330579,2147483646,prefix,166855,7.51975,
sorting,51,56,100000,0.000318878,2147483646,prefix,306149,14.1907,
sorting,51,56,100000,0.000318878,2147483646,prefix,245151,11.3478,
sorting,52,57,100000,0.000307787,2147483646,prefix,223208,10.665,
sorting,52,57,100000,0.000307787,2147483646,prefix,169518,8.09369,
sorting,53,58,100000,0.000297265,2147483646,prefix,261231,12.6829,
sorting,53,58,100000,0.000297265,2147483646,prefix,257820,12.5255,
sorting,54,59,100000,0.000287274,2147483646,prefix,235232,11.7509,
sorting,54,59,100000,0.000287274,2147483646,prefix,223729,11.1761,
sorting,55,60,100000,0.000277778,2147483646,prefix,315637,16.1972,
sorting,55,60,100000,0.000277778,2147483646,prefix,317370,16.2774,
sorting,56,61,100000,0.000268745,2147483646,prefix,246847,13.1128,
sorting,56,61,100000,0.000268745,2147483646,prefix,341724,18.1391,
sorting,57,62,100000,0.000260146,2147483646,prefix,312497,13.9899,
sorting,57,62,100000,0.000260146,2147483646,prefix,328823,13.0826,
sorting,58,63,100000,0.000251953,2147483646,prefix,298075,16.2136,
sorting,58,63,100000,0.000251953,2147483646,prefix,293229,12.9076,
sorting,59,64,100000,0.000244141,2147483646,prefix,270697,11.6359,
sorting,59,64,100000,0.000244141,2147483646,prefix,336726,12.1836,
sorting,60,65,100000,0.000236686,2147483646,prefix,348419,15.1542,
sorting,60,65,100000,0.000236686,2147483646,prefix,293034,9.8654,
sorting,61,66,100000,0.000229568,2147483646,prefix,403151,15.456,
sorting,61,66,100000,0.000229568,2147483646,prefix,335179,15.116,
sorting,62,67,100000,0.000222767,2147483646,prefix,404200,15.7557,
sorting,62,67,100000,0.000222767,2147483646,prefix,340325,12.1052,
sorting,63,68,100000,0.000216263,2147483646,prefix,468479,16.9905,
sorting,63,68,100000,0.000216263,2147483646,prefix,538818,20.7357,
sorting,64,69,100000,0.00021004,2147483646,prefix,477196,18.6702,
sorting,64,69,100000,0.00021004,2147483646,prefix,436119,18.8969,
sorting,65,70,100000,0.000204082,2147483646,prefix,470510,25.4382,
sorting,65,70,100000,0.000204082,2147483646,prefix,436067,21.9998,
sorting,66,71,100000,0.000198373,2147483646,prefix,515187,35.1267,
sorting,66,71,100000,0.000198373,2147483646,prefix,478689,22.125,
sorting,67,72,100000,0.000192901,2147483646,prefix,489947,27.4632,
sorting,67,72,100000,0.000192901,2147483646,prefix,455679,29.2416,
sorting,68,73,100000,0.000187652,2147483646,prefix,488910,22.1419,
sorting,68,73,100000,0.000187652,2147483646,prefix,536708,22.068,
sorting,69,74,100000,0.000182615,2147483646,prefix,478665,26.4549,
sorting,69,74,100000,0.000182615,2147483646,prefix,524069,38.1516,
sorting,70,75,100000,0.000177778,2147483646,prefix,562142,41.989,
sorting,70,75,100000,0.000177778,2147483646,prefix,596521,44.5403,
sorting,71,76,100000,0.00017313,2147483646,prefix,585484,42.7059,
sorting,71,76,100000,0.00017313,2147483646,prefix,558061,30.0515,
sorting,72,77,100000,0.000168663,2147483646,prefix,457730,26.0742,
sorting,72,77,100000,0.000168663,2147483646,prefix,576787,27.0638,
sorting,73,78,100000,0.000164366,2147483646,prefix,640075,34.0749,
sorting,73,78,100000,0.000164366,2147483646,prefix,648637,46.4633,
sorting,74,79,100000,0.000160231,2147483646,prefix,710660,59.0414,
sorting,74,79,100000,0.000160231,2147483646,prefix,612513,50.8518,
sorting,75,80,100000,0.00015625,2147483646,prefix,617543,52.252,
sorting,75,80,100000,0.00015625,2147483646,prefix,856560,72.3187,
sorting,76,81,100000,0.000152416,2147483646,prefix,596201,51.7986,
sorting,76,81,100000,0.000152416,2147483646,prefix,719224,62.468,
sorting,77,82,100000,0.000148721,2147483646,prefix,948614,83.7762,
sorting,77,82,100000,0.000148721,2147483646,prefix,858283,75.8099,
sorting,78,83,100000,0.000145159,2147483646,prefix,874331,78.6249,
sorting,78,83,100000,0.000145159,2147483646,prefix,724735,53.2972,
sorting,79,84,100000,0.000141723,2147483646,prefix,828357,44.1501,
sorting,79,84,100000,0.000141723,2147483646,prefix,833091,45.9858,
sorting,80,85,100000,0.000138408,2147483646,prefix,792707,46.0063,
sorting,80,85,100000,0.000138408,2147483646,prefix,752064,55.4656,
sorting,81,86,100000,0.000135208,2147483646,prefix,1031279,96.378,
sorting,81,86,100000,0.000135208,2147483646,prefix,951830,84.3333,
sorting,82,87,100000,0.000132118,2147483646,prefix,898639,55.9654,
sorting,82,87,100000,0.000132118,2147483646,prefix,890956,57.3193,
sorting,83,88,100000,0.000129132,2147483646,prefix,898659,55.4108,
sorting,83,88,100000,0.000129132,2147483646,prefix,755662,64.5589,
sorting,84,89,100000,0.000126247,2147483646,prefix,1110877,110.764,
sorting,84,89,100000,0.000126247,2147483646,prefix,972265,87.8666,
sorting,85,90,100000,0.000123457,2147483646,prefix,894568,53.6518,
sorting,85,90,100000,0.000123457,2147483646,prefix,751560,51.9518,
sorting,86,91,100000,0.000120758,2147483646,prefix,836449,79.8849,
sorting,86,91,100000,0.000120758,2147483646,prefix,1101414,89.8556,
sorting,87,92,100000,0.000118147,2147483646,prefix,959431,62.4098,
sorting,87,92,100000,0.000118147,2147483646,prefix,1182997,103.058,
sorting,88,93,100000,0.00011562,2147483646,prefix,968123,66.999,
sorting,88,93,100000,0.00011562,2147483646,prefix,997921,67.747,
sorting,89,94,100000,0.000113173,2147483646,prefix,1005122,102.541,
sorting,89,94,100000,0.000113173,2147483646,prefix,1043335,76.6875,
sorting,90,95,100000,0.000110803,2147483646,prefix,1015589,88.1342,
sorting,90,95,100000,0.000110803,2147483646,prefix,994504,86.6899,
sorting,91,96,100000,0.000108507,2147483646,prefix,1059929,112.425,
sorting,91,96,100000,0.000108507,2147483646,prefix,1208500,133.748,
sorting,92,97,100000,0.000106281,2147483646,prefix,1185904,104.91,
sorting,92,97,100000,0.000106281,2147483646,prefix,1133863,95.3841,
sorting,93,98,100000,0.000104123,2147483646,prefix,1151089,94.6517,
sorting,93,98,100000,0.000104123,2147483646,prefix,1391433,156.404,
sorting,94,99,100000,0.00010203,2147483646,prefix,1431835,141.2,
sorting,94,99,100000,0.00010203,2147483646,prefix,1503903,123.003,
sorting,95,100,100000,0.0001,2147483646,prefix,1584917,152.448,
sorting,95,100,100000,0.0001,2147483646,prefix,1378665,140.466,
sorting,0,5,100000,0.04,2147483646,prefix,20,5.2523e-05,
sorting,0,5,100000,0.04,2147483646,prefix,250,0.000546527,
sorting,1,6,100000,0.0277778,2147483646,prefix,182,0.000471516,
sorting,1,6,100000,0.0277778,2147483646,prefix,37,9.7921e-05,
sorting,2,7,100000,0.0204082,2147483646,prefix,349,0.00109662,
sorting,2,7,100000,0.0204082,2147483646,prefix,198,0.000641376,
sorting,3,8,100000,0.015625,2147483646,prefix,526,0.00198657,
sorting,3,8,100000,0.015625,2147483646,prefix,20,7.7387e-05,
sorting,4,9,100000,0.0123457,2147483646,prefix,365,0.00156876,
sorting,4,9,100000,0.0123457,2147483646,prefix,823,0.00354024,
sorting,5,10,100000,0.01,2147483646,prefix,731,0.00359675,
sorting,5,10,100000,0.01,2147483646,prefix,527,0.00265686,
sorting,6,11,100000,0.00826446,2147483646,prefix,1141,0.00643659,
sorting,6,11,100000,0.00826446,2147483646,prefix,1806,0.00991768,
sorting,7,12,100000,0.00694444,2147483646,prefix,2569,0.0156739,
sorting,7,12,100000,0.00694444,2147483646,prefix,1323,0.00802882,
sorting,8,13,100000,0.00591716,2147483646,prefix,1443,0.00966289,
sorting,8,13,100000,0.00591716,2147483646,prefix,3123,0.0210006,
sorting,9,14,100000,0.00510204,2147483646,prefix,1607,0.0117423,
sorting,9,14,100000,0.00510204,2147483646,prefix,1678,0.0122855,
sorting,10,15,100000,0.00444444,2147483646,prefix,5522,0.044462,
sorting,10,15,100000,0.00444444,2147483646,prefix,2922,0.0234016,
sorting,11,16,100000,0.00390625,2147483646,prefix,3893,0.0334369,
sorting,11,16,100000,0.00390625,2147483646,prefix,2757,0.0218473,
sorting,12,17,100000,0.00346021,2147483646,prefix,3543,0.0299732,
sorting,12,17,100000,0.00346021,2147483646,prefix,4701,0.0396184,
sorting,13,18,100000,0.00308642,2147483646,prefix,6947,0.0632779,
sorting,13,18,100000,0.00308642,2147483646,prefix,5395,0.0495746,
sorting,14,19,100000,0.00277008,2147483646,prefix,6603,0.064663,
sorting,14,19,100000,0.00277008,2147483646,prefix,7117,0.0700588,
sorting,15,20,100000,0.0025,2147483646,prefix,7612,0.0802219,
sorting,15,20,100000,0.0025,2147483646,prefix,7426,0.0782792,
sorting,16,21,100000,0.00226757,2147483646,prefix,11719,0.131515,
sorting,16,21,100000,0.00226757,2147483646,prefix,7823,0.0883429,
sorting,17,22,100000,0.00206612,2147483646,prefix,10494,0.126145,
sorting,17,22,100000,0.00206612,2147483646,prefix,11286,0.135426,
sorting,18,23,100000,0.00189036,2147483646,prefix,15735,0.19946,
sorting,18,23,100000,0.00189036,2147483646,prefix,10045,0.127648,
sorting,19,24,100000,0.00173611,2147483646,prefix,11359,0.153586,
sorting,19,24,100000,0.00173611,2147483646,prefix,21220,0.286271,
sorting,20,25,100000,0.0016,2147483646,prefix,12651,0.17932,
sorting,20,25,100000,0.0016,2147483646,prefix,18855,0.268337,
sorting,21,26,100000,0.00147929,2147483646,prefix,23018,0.346455,
sorting,21,26,100000,0.00147929,2147483646,prefix,20275,0.305658,
sorting,22,27,100000,0.00137174,2147483646,prefix,26125,0.4139,
sorting,22,27,100000,0.00137174,2147483646,prefix,19740,0.311649,
sorting,23,28,100000,0.00127551,2147483646,prefix,27508,0.456218,
sorting,23,28,100000,0.00127551,2147483646,prefix,26152,0.434485,
sorting,24,29,100000,0.00118906,2147483646,prefix,26419,0.460732,
sorting,24,29,100000,0.00118906,2147483646,prefix,27312,0.478486,
sorting,25,30,100000,0.00111111,2147483646,prefix,27388,0.502008,
sorting,25,30,100000,0.00111111,2147483646,prefix,36409,0.670525,
sorting,26,31,100000,0.00104058,2147483646,prefix,39062,0.495684,
sorting,26,31,100000,0.00104058,2147483646,prefix,33767,0.342016,
sorting,27,32,100000,0.000976562,2147483646,prefix,43841,0.95359,
sorting,27,32,100000,0.000976562,2147483646,prefix,39084,0.865053,
sorting,28,33,100000,0.000918274,2147483646,prefix,36534,0.835909,
sorting,28,33,100000,0.000918274,2147483646,prefix,32723,0.746781,
sorting,29,34,100000,0.000865052,2147483646,prefix,49565,1.17912,
sorting,29,34,100000,0.000865052,2147483646,prefix,41325,0.9819,
sorting,30,35,100000,0.000816327,2147483646,prefix,54179,1.353,
sorting,30,35,100000,0.000816327,2147483646,prefix,64113,1.60568,
sorting,31,36,100000,0.000771605,2147483646,prefix,62051,1.61598,
sorting,31,36,100000,0.000771605,2147483646,prefix,52703,1.36709,
sorting,32,37,100000,0.00073046,2147483646,prefix,53659,1.45848,
sorting,32,37,100000,0.00073046,2147483646,prefix,58858,1.6028,
sorting,33,38,100000,0.000692521,2147483646,prefix,61752,1.74159,
sorting,33,38,100000,0.000692521,2147483646,prefix,82837,2.3335,
sorting,34,39,100000,0.000657462,2147483646,prefix,79476,2.32826,
sorting,34,39,100000,0.000657462,2147483646,prefix,72301,2.12152,
sorting,35,40,100000,0.000625,2147483646,prefix,86190,2.63934,
sorting,35,40,100000,0.000625,2147483646,prefix,88408,2.69545,
sorting,36,41,100000,0.000594884,2147483646,prefix,118096,3.7368,
sorting,36,41,100000,0.000594884,2147483646,prefix,98880,3.12519,
sorting,37,42,100000,0.000566893,2147483646,prefix,75139,2.45397,
sorting,37,42,100000,0.000566893,2147483646,prefix,95295,3.1178,
sorting,38,43,100000,0.000540833,2147483646,prefix,100343,3.41612,
sorting,38,43,100000,0.000540833,2147483646,prefix,107653,3.66039,
sorting,39,44,100000,0.000516529,2147483646,prefix,111761,3.94481,
sorting,39,44,100000,0.000516529,2147483646,prefix,87633,3.07543,
sorting,40,45,100000,0.000493827,2147483646,prefix,127329,4.64617,
sorting,40,45,100000,0.000493827,2147483646,prefix,96172,3.50973,
sorting,41,46,100000,0.00047259,2147483646,prefix,131256,4.72394,
sorting,41,46,100000,0.00047259,2147483646,prefix,96656,3.63747,
sorting,42,47,100000,0.000452694,2147483646,prefix,138105,5.37579,
sorting,42,47,100000,0.000452694,2147483646,prefix,122663,4.76981,
sorting,43,48,100000,0.000434028,2147483646,prefix,139022,5.57664,
sorting,43,48,100000,0.000434028,2147483646,prefix,124003,4.97174,
sorting,44,49,100000,0.000416493,2147483646,prefix,154250,6.37155,
sorting,44,49,100000,0.000416493,2147483646,prefix,153171,6.3329,
sorting,45,50,100000,0.0004,2147483646,prefix,172620,7.37438,
sorting,45,50,100000,0.0004,2147483646,prefix,167561,7.15196,
sorting,46,51,100000,0.000384468,2147483646,prefix,180179,7.95881,
sorting,46,51,100000,0.000384468,2147483646,prefix,138026,6.08212,
sorting,47,52,100000,0.000369822,2147483646,prefix,156362,7.09642,
sorting,47,52,100000,0.000369822,2147483646,prefix,145015,6.56777,
sorting,48,53,100000,0.000355999,2147483646,prefix,137644,6.42254,
sorting,48,53,100000,0.000355999,2147483646,prefix,190668,8.89766,
sorting,49,54,100000,0.000342936,2147483646,prefix,202041,9.71576,
sorting,49,54,100000,0.000342936,2147483646,prefix,268847,12.9209,
sorting,50,55,100000,0.000330579,2147483646,prefix,250354,12.3264,
sorting,50,55,100000,0.000330579,2147483646,prefix,203834,10.0184,
sorting,51,56,100000,0.000318878,2147483646,prefix,253448,12.8699,
sorting,51,56,100000,0.000318878,2147483646,prefix,285455,14.4673,
sorting,52,57,100000,0.000307787,2147483646,prefix,269789,14.1179,
sorting,52,57,100000,0.000307787,2147483646,prefix,256904,13.3738,
sorting,53,58,100000,0.000297265,2147483646,prefix,252041,13.4507,
sorting,53,58,100000,0.000297265,2147483646,prefix,249401,13.3031,
sorting,54,59,100000,0.000287274,2147483646,prefix,214599,11.847,
sorting,54,59,100000,0.000287274,2147483646,prefix,326546,18.0003,
sorting,55,60,100000,0.000277778,2147483646,prefix,330434,18.4999,
sorting,55,60,100000,0.000277778,2147483646,prefix,256000,14.3717,
sorting,56,61,100000,0.000268745,2147483646,prefix,279433,16.171,
sorting,56,61,100000,0.000268745,2147483646,prefix,277092,15.9984,
sorting,57,62,100000,0.000260146,2147483646,prefix,331519,19.6352,
sorting,57,62,100000,0.000260146,2147483646,prefix,319113,18.4196,
sorting,58,63,100000,0.000251953,2147483646,prefix,351725,20.2081,
sorting,58,63,100000,0.000251953,2147483646,prefix,340921,19.5919,
sorting,59,64,100000,0.000244141,2147483646,prefix,342782,20.1275,
sorting,59,64,100000,0.000244141,2147483646,prefix,310382,18.1943,
sorting,60,65,100000,0.000236686,2147483646,prefix,307112,18.4415,
sorting,60,65,100000,0.000236686,2147483646,prefix,401507,24.1431,
sorting,61,66,100000,0.000229568,2147483646,prefix,335072,20.6598,
sorting,61,66,100000,0.000229568,2147483646,prefix,454519,27.988,
sorting,62,67,100000,0.000222767,2147483646,prefix,354063,22.5268,
sorting,62,67,100000,0.000222767,2147483646,prefix,336174,21.3984,
sorting,63,68,100000,0.000216263,2147483646,prefix,432374,27.8631,
sorting,63,68,100000,0.000216263,2147483646,prefix,438334,28.1223,
sorting,64,69,100000,0.00021004,2147483646,prefix,416333,17.1398,
sorting,64,69,100000,0.00021004,2147483646,prefix,458914,24.7546,
sorting,65,70,100000,0.000204082,2147483646,prefix,408925,21.9241,
sorting,65,70,100000,0.000204082,2147483646,prefix,459793,17.7617,
sorting,66,71,100000,0.000198373,2147483646,prefix,436904,17.6187,
sorting,66,71,100000,0.000198373,2147483646,prefix,502090,29.3384,
sorting,67,72,100000,0.000192901,2147483646,prefix,408162,28.7589,
sorting,67,72,100000,0.000192901,2147483646,prefix,452366,31.9151,
sorting,68,73,100000,0.000187652,2147483646,prefix,454922,32.7448,
sorting,68,73,100000,0.000187652,2147483646,prefix,471457,33.9147,
sorting,69,74,100000,0.000182615,2147483646,prefix,551712,40.5703,
sorting,69,74,100000,0.000182615,2147483646,prefix,438238,32.1789,
sorting,70,75,100000,0.000177778,2147483646,prefix,608123,45.6927,
sorting,70,75,100000,0.000177778,2147483646,prefix,665204,50.0321,
sorting,71,76,100000,0.00017313,2147483646,prefix,760209,43.9096,
sorting,71,76,100000,0.00017313,2147483646,prefix,587166,26.3229,
sorting,72,77,100000,0.000168663,2147483646,prefix,628520,30.3739,
sorting,72,77,100000,0.000168663,2147483646,prefix,571697,29.0601,
sorting,73,78,100000,0.000164366,2147483646,prefix,681685,32.9085,
sorting,73,78,100000,0.000164366,2147483646,prefix,493093,25.0963,
sorting,74,79,100000,0.000160231,2147483646,prefix,694820,50.407,
sorting,74,79,100000,0.000160231,2147483646,prefix,779619,64.5125,
sorting,75,80,100000,0.00015625,2147483646,prefix,635409,53.7291,
sorting,75,80,100000,0.00015625,2147483646,prefix,518900,43.8825,
sorting,76,81,100000,0.000152416,2147483646,prefix,776268,66.6913,
sorting,76,81,100000,0.000152416,2147483646,prefix,764191,62.8709,
sorting,77,82,100000,0.000148721,2147483646,prefix,574109,50.7131,
sorting,77,82,100000,0.000148721,2147483646,prefix,668765,54.5703,
sorting,78,83,100000,0.000145159,2147483646,prefix,831881,67.0877,
sorting,78,83,100000,0.000145159,2147483646,prefix,931177,82.3914,
sorting,79,84,100000,0.000141723,2147483646,prefix,816697,69.5434,
sorting,79,84,100000,0.000141723,2147483646,prefix,645947,57.772,
sorting,80,85,100000,0.000138408,2147483646,prefix,771207,70.5073,
sorting,80,85,100000,0.000138408,2147483646,prefix,733156,65.0801,
sorting,81,86,100000,0.000135208,2147483646,prefix,793988,73.7831,
sorting,81,86,100000,0.000135208,2147483646,prefix,761529,70.7562,
sorting,82,87,100000,0.000132118,2147483646,prefix,751301,71.5102,
sorting,82,87,100000,0.000132118,2147483646,prefix,872887,58.5168,
sorting,83,88,100000,0.000129132,2147483646,prefix,1032934,67.121,
sorting,83,88,100000,0.000129132,2147483646,prefix,986258,75.7573,
sorting,84,89,100000,0.000126247,2147483646,prefix,828640,82.5966,
sorting,84,89,100000,0.000126247,2147483646,prefix,927034,73.6635,
sorting,85,90,100000,0.000123457,2147483646,prefix,953527,71.0756,
sorting,85,90,100000,0.000123457,2147483646,prefix,954635,66.2691,
sorting,86,91,100000,0.000120758,2147483646,prefix,986735,63.9305,
sorting,86,91,100000,0.000120758,2147483646,prefix,818804,59.2868,
sorting,87,92,100000,0.000118147,2147483646,prefix,956562,71.6951,
sorting,87,92,100000,0.000118147,2147483646,prefix,1072254,97.9281,
sorting,88,93,100000,0.00011562,2147483646,prefix,1053010,69.914,
sorting,88,93,100000,0.00011562,2147483646,prefix,1137129,99.5019,
sorting,89,94,100000,0.000113173,2147483646,prefix,1057337,113.728,
sorting,89,94,100000,0.000113173,2147483646,prefix,1082816,114.958,
sorting,90,95,100000,0.000110803,2147483646,prefix,1130042,96.2783,
sorting,90,95,100000,0.000110803,2147483646,prefix,1179347,95.4487,
sorting,91,96,100000,0.000108507,2147483646,prefix,1218657,103.309,
sorting,91,96,100000,0.000108507,2147483646,prefix,1178180,132.344,
sorting,92,97,100000,0.000106281,2147483646,prefix,1379933,158.552,
sorting,92,97,100000,0.000106281,2147483646,prefix,1340971,140.545,
sorting,93,98,100000,0.000104123,2147483646,prefix,1196709,118.909,
sorting,93,98,100000,0.000104123,2147483646,prefix,1132988,98.97,
sorting,94,99,100000,0.00010203,2147483646,prefix,1288536,144.488,
sorting,94,99,100000,0.00010203,2147483646,prefix,1251349,126.763,
sorting,95,100,100000,0.0001,2147483646,prefix,1361138,116.322,
sorting,95,100,100000,0.0001,2147483646,prefix,1312790,113.601,
sorting,0,5,100000,0.04,2147483646,prefix,64,0.000144088,
sorting,0,5,100000,0.04,2147483646,prefix,197,0.000427444,
sorting,1,6,100000,0.0277778,2147483646,prefix,97,0.000266105,
sorting,1,6,100000,0.0277778,2147483646,prefix,178,0.000470747,
sorting,2,7,100000,0.0204082,2147483646,prefix,510,0.00156792,
sorting,2,7,100000,0.0204082,2147483646,prefix,441,0.00144137,
sorting,3,8,100000,0.015625,2147483646,prefix,516,0.00194166,
sorting,3,8,100000,0.015625,2147483646,prefix,173,0.000656811,
sorting,4,9,100000,0.0123457,2147483646,prefix,316,0.0013702,
sorting,4,9,100000,0.0123457,2147483646,prefix,1308,0.00563213,
sorting,5,10,100000,0.01,2147483646,prefix,504,0.0024578,
sorting,5,10,100000,0.01,2147483646,prefix,764,0.00372463,
sorting,6,11,100000,0.00826446,2147483646,prefix,1003,0.00548686,
sorting,6,11,100000,0.00826446,2147483646,prefix,1495,0.00816034,
sorting,7,12,100000,0.00694444,2147483646,prefix,2556,0.0155353,
sorting,7,12,100000,0.00694444,2147483646,prefix,571,0.00347075,
sorting,8,13,100000,0.00591716,2147483646,prefix,1629,0.0109197,
sorting,8,13,100000,0.00591716,2147483646,prefix,1870,0.0124306,
sorting,9,14,100000,0.00510204,2147483646,prefix,1271,0.0092726,
sorting,9,14,100000,0.00510204,2147483646,prefix,2678,0.0194854,
sorting,10,15,100000,0.00444444,2147483646,prefix,3956,0.0313887,
sorting,10,15,100000,0.00444444,2147483646,prefix,4446,0.0353428,
sorting,11,16,100000,0.00390625,2147483646,prefix,2820,0.0241309,
sorting,11,16,100000,0.00390625,2147483646,prefix,3922,0.0336388,
sorting,12,17,100000,0.00346021,2147483646,prefix,6829,0.0580495,
sorting,12,17,100000,0.00346021,2147483646,prefix,5989,0.0500817,
sorting,13,18,100000,0.00308642,2147483646,prefix,7663,0.069068,
sorting,13,18,100000,0.00308642,2147483646,prefix,8995,0.0809802,
sorting,14,19,100000,0.00277008,2147483646,prefix,9563,0.0925979,
sorting,14,19,100000,0.00277008,2147483646,prefix,5490,0.0531749,
sorting,15,20,100000,0.0025,2147483646,prefix,5724,0.0595415,
sorting,15,20,100000,0.0025,2147483646,prefix,11816,0.122907,
sorting,16,21,100000,0.00226757,2147483646,prefix,10093,0.11205,
sorting,16,21,100000,0.00226757,2147483646,prefix,10239,0.113892,
sorting,17,22,100000,0.00206612,2147483646,prefix,9545,0.113479,
sorting,17,22,100000,0.00206612,2147483646,prefix,14183,0.16816,
sorting,18,23,100000,0.00189036,2147483646,prefix,17090,0.214802,
sorting,18,23,100000,0.00189036,2147483646,prefix,13590,0.170832,
sorting,19,24,100000,0.00173611,2147483646,prefix,18779,0.250145,
sorting,19,24,100000,0.00173611,2147483646,prefix,16566,0.221355,
sorting,20,25,100000,0.0016,2147483646,prefix,18574,0.261233,
sorting,20,25,100000,0.0016,2147483646,prefix,21959,0.308652,
sorting,21,26,100000,0.00147929,2147483646,prefix,13536,0.201359,
sorting,21,26,100000,0.00147929,2147483646,prefix,30169,0.448265,
sorting,22,27,100000,0.00137174,2147483646,prefix,20915,0.325563,
sorting,22,27,100000,0.00137174,2147483646,prefix,15819,0.246422,
sorting,23,28,100000,0.00127551,2147483646,prefix,23846,0.391982,
sorting,23,28,100000,0.00127551,2147483646,prefix,31318,0.516029,
sorting,24,29,100000,0.00118906,2147483646,prefix,22248,0.383782,
sorting,24,29,100000,0.00118906,2147483646,prefix,24407,0.420738,
sorting,25,30,100000,0.00111111,2147483646,prefix,37417,0.674238,
sorting,25,30,100000,0.00111111,2147483646,prefix,36457,0.657007,
sorting,26,31,100000,0.00104058,2147483646,prefix,31068,0.585552,
sorting,26,31,100000,0.00104058,2147483646,prefix,39502,0.744283,
sorting,27,32,100000,0.000976562,2147483646,prefix,28892,0.567958,
sorting,27,32,100000,0.000976562,2147483646,prefix,24742,0.485383,
sorting,28,33,100000,0.000918274,2147483646,prefix,35497,0.731069,
sorting,28,33,100000,0.000918274,2147483646,prefix,47643,0.983289,
sorting,29,34,100000,0.000865052,2147483646,prefix,36287,0.781135,
sorting,29,34,100000,0.000865052,2147483646,prefix,43707,0.939977,
sorting,30,35,100000,0.000816327,2147483646,prefix,46980,1.05765,
sorting,30,35,100000,0.000816327,2147483646,prefix,48922,1.10333,
sorting,31,36,100000,0.000771605,2147483646,prefix,72999,1.71578,
sorting,31,36,100000,0.000771605,2147483646,prefix,55567,1.30622,
sorting,32,37,100000,0.00073046,2147483646,prefix,70440,1.72875,
sorting,32,37,100000,0.00073046,2147483646,prefix,53938,1.32613,
sorting,33,38,100000,0.000692521,2147483646,prefix,69880,1.78557,
sorting,33,38,100000,0.000692521,2147483646,prefix,93566,2.3943,
sorting,34,39,100000,0.000657462,2147483646,prefix,82288,2.17813,
sorting,34,39,100000,0.000657462,2147483646,prefix,56753,1.49893,
sorting,35,40,100000,0.000625,2147483646,prefix,72584,1.99952,
sorting,35,40,100000,0.000625,2147483646,prefix,73786,2.03569,
sorting,36,41,100000,0.000594884,2147483646,prefix,65968,1.89163,
sorting,36,41,100000,0.000594884,2147483646,prefix,87412,2.50274,
sorting,37,42,100000,0.000566893,2147483646,prefix,69709,2.06692,
sorting,37,42,100000,0.000566893,2147483646,prefix,81878,2.4289,
sorting,38,43,100000,0.000540833,2147483646,prefix,92903,2.86263,
sorting,38,43,100000,0.000540833,2147483646,prefix,85866,2.64425,
sorting,39,44,100000,0.000516529,2147483646,prefix,65663,2.09377,
sorting,39,44,100000,0.000516529,2147483646,prefix,117314,3.74238,
sorting,40,45,100000,0.000493827,2147483646,prefix,134529,4.43952,
sorting,40,45,100000,0.000493827,2147483646,prefix,112209,3.70328,
sorting,41,46,100000,0.00047259,2147483646,prefix,100251,3.40403,
sorting,41,46,100000,0.00047259,2147483646,prefix,114482,3.88507,
sorting,42,47,100000,0.000452694,2147483646,prefix,115570,4.07582,
sorting,42,47,100000,0.000452694,2147483646,prefix,152441,5.37858,
sorting,43,48,100000,0.000434028,2147483646,prefix,136140,4.95679,
sorting,43,48,100000,0.000434028,2147483646,prefix,127565,4.64939,
sorting,44,49,100000,0.000416493,2147483646,prefix,118068,4.44551,
sorting,44,49,100000,0.000416493,2147483646,prefix,132036,4.98874,
sorting,45,50,100000,0.0004,2147483646,prefix,139480,5.39426,
sorting,45,50,100000,0.0004,2147483646,prefix,150867,5.82671,
sorting,46,51,100000,0.000384468,2147483646,prefix,167492,6.69169,
sorting,46,51,100000,0.000384468,2147483646,prefix,185382,7.41518,
sorting,47,52,100000,0.000369822,2147483646,prefix,226380,9.33942,
sorting,47,52,100000,0.000369822,2147483646,prefix,221335,9.13444,
sorting,48,53,100000,0.000355999,2147483646,prefix,206393,8.72656,
sorting,48,53,100000,0.000355999,2147483646,prefix,200818,8.48859,
sorting,49,54,100000,0.000342936,2147483646,prefix,192572,8.3699,
sorting,49,54,100000,0.000342936,2147483646,prefix,217320,9.43239,
sorting,50,55,100000,0.000330579,2147483646,prefix,219800,9.82515,
sorting,50,55,100000,0.000330579,2147483646,prefix,181525,8.11832,
sorting,51,56,100000,0.000318878,2147483646,prefix,245933,11.3336,
sorting,51,56,100000,0.000318878,2147483646,prefix,280823,12.9475,
sorting,52,57,100000,0.000307787,2147483646,prefix,239120,11.3407,
sorting,52,57,100000,0.000307787,2147483646,prefix,251709,11.9261,
sorting,53,58,100000,0.000297265,2147483646,prefix,236474,11.4644,
sorting,53,58,100000,0.000297265,2147483646,prefix,228300,11.1057,
sorting,54,59,100000,0.000287274,2147483646,prefix,301111,15.0567,
sorting,54,59,100000,0.000287274,2147483646,prefix,271259,13.5424,
sorting,55,60,100000,0.000277778,2147483646,prefix,271427,13.8489,
sorting,55,60,100000,0.000277778,2147483646,prefix,233919,11.9306,
sorting,56,61,100000,0.000268745,2147483646,prefix,271677,14.2712,
sorting,56,61,100000,0.000268745,2147483646,prefix,243738,12.8249,
sorting,57,62,100000,0.000260146,2147483646,prefix,305385,16.4874,
sorting,57,62,100000,0.000260146,2147483646,prefix,324837,17.5179,
sorting,58,63,100000,0.000251953,2147483646,prefix,301545,16.5996,
sorting,58,63,100000,0.000251953,2147483646,prefix,315626,17.3257,
sorting,59,64,100000,0.000244141,2147483646,prefix,335192,18.9015,
sorting,59,64,100000,0.000244141,2147483646,prefix,283853,15.9938,
sorting,60,65,100000,0.000236686,2147483646,prefix,393811,22.8027,
sorting,60,65,100000,0.000236686,2147483646,prefix,352742,20.44,
sorting,61,66,100000,0.000229568,2147483646,prefix,278302,16.6155,
sorting,61,66,100000,0.000229568,2147483646,prefix,352089,21.005,
sorting,62,67,100000,0.000222767,2147483646,prefix,381479,23.3935,
sorting,62,67,100000,0.000222767,2147483646,prefix,351939,21.5834,
sorting,63,68,100000,0.000216263,2147483646,prefix,360665,22.5038,
sorting,63,68,100000,0.000216263,2147483646,prefix,362497,22.6727,
sorting,64,69,100000,0.00021004,2147483646,prefix,416496,18.4085,
sorting,64,69,100000,0.00021004,2147483646,prefix,464741,20.6328,
sorting,65,70,100000,0.000204082,2147483646,prefix,412590,16.875,
sorting,65,70,100000,0.000204082,2147483646,prefix,390674,16.8889,
sorting,66,71,100000,0.000198373,2147483646,prefix,473497,25.1017,
sorting,66,71,100000,0.000198373,2147483646,prefix,469603,31.2847,
sorting,67,72,100000,0.000192901,2147483646,prefix,448435,31.541,
sorting,67,72,100000,0.000192901,2147483646,prefix,458194,32.2364,
sorting,68,73,100000,0.000187652,2147483646,prefix,564534,41.0583,
sorting,68,73,100000,0.000187652,2147483646,prefix,548322,39.8478,
sorting,69,74,100000,0.000182615,2147483646,prefix,473462,35.0109,
sorting,69,74,100000,0.000182615,2147483646,prefix,620433,45.8408,
sorting,70,75,100000,0.000177778,2147483646,prefix,524873,39.3792,
sorting,70,75,100000,0.000177778,2147483646,prefix,569573,42.7063,
sorting,71,76,100000,0.00017313,2147483646,prefix,529492,40.8241,
sorting,71,76,100000,0.00017313,2147483646,prefix,499284,36.5453,
sorting,72,77,100000,0.000168663,2147483646,prefix,655393,46.9408,
sorting,72,77,100000,0.000168663,2147483646,prefix,519545,27.0756,
sorting,73,78,100000,0.000164366,2147483646,prefix,928115,47.6918,
sorting,73,78,100000,0.000164366,2147483646,prefix,636795,35.2364,
sorting,74,79,100000,0.000160231,2147483646,prefix,605597,29.8013,
sorting,74,79,100000,0.000160231,2147483646,prefix,607371,48.1401,
sorting,75,80,100000,0.00015625,2147483646,prefix,606945,46.6031,
sorting,75,80,100000,0.00015625,2147483646,prefix,634521,43.6861,
sorting,76,81,100000,0.000152416,2147483646,prefix,614060,52.1233,
sorting,76,81,100000,0.000152416,2147483646,prefix,793721,46.6912,
sorting,77,82,100000,0.000148721,2147483646,prefix,689874,43.4267,
sorting,77,82,100000,0.000148721,2147483646,prefix,914635,65.1876,
sorting,78,83,100000,0.000145159,2147483646,prefix,619329,33.8512,
sorting,78,83,100000,0.000145159,2147483646,prefix,973432,57.1615,
sorting,79,84,100000,0.000141723,2147483646,prefix,853426,71.3075,
sorting,79,84,100000,0.000141723,2147483646,prefix,917729,82.6825,
sorting,80,85,100000,0.000138408,2147483646,prefix,737070,67.6739,
sorting,80,85,100000,0.000138408,2147483646,prefix,835189,76.7077,
sorting,81,86,100000,0.000135208,2147483646,prefix,639895,59.9482,
sorting,81,86,100000,0.000135208,2147483646,prefix,790449,74.1096,
sorting,82,87,100000,0.000132118,2147483646,prefix,672409,63.9489,
sorting,82,87,100000,0.000132118,2147483646,prefix,917021,67.3691,
sorting,83,88,100000,0.000129132,2147483646,prefix,913151,71.3907,
sorting,83,88,100000,0.000129132,2147483646,prefix,982464,94.1581,
sorting,84,89,100000,0.000126247,2147483646,prefix,962403,94.1508,
sorting,84,89,100000,0.000126247,2147483646,prefix,973006,68.0668,
sorting,85,90,100000,0.000123457,2147483646,prefix,830334,60.9948,
sorting,85,90,100000,0.000123457,2147483646,prefix,928097,63.6434,
sorting,86,91,100000,0.000120758,2147483646,prefix,910277,80.5909,
sorting,86,91,100000,0.000120758,2147483646,prefix,876281,85.4732,
sorting,87,92,100000,0.000118147,2147483646,prefix,818387,75.866,
sorting,87,92,100000,0.000118147,2147483646,prefix,1117721,118.192,
sorting,88,93,100000,0.00011562,2147483646,prefix,936794,75.6766,
sorting,88,93,100000,0.00011562,2147483646,prefix,1256566,133.801,
sorting,89,94,100000,0.000113173,2147483646,prefix,1239778,128.006,
sorting,89,94,100000,0.000113173,2147483646,prefix,1183519,91.7536,
sorting,90,95,100000,0.000110803,2147483646,prefix,1193673,105.604,
sorting,90,95,100000,0.000110803,2147483646,prefix,1085370,119.811,
sorting,91,96,100000,0.000108507,2147483646,prefix,1358767,151.977,
sorting,91,96,100000,0.000108507,2147483646,prefix,1309995,110.415,
sorting,92,97,100000,0.000106281,2147483646,prefix,1217788,138.046,
sorting,92,97,100000,0.000106281,2147483646,prefix,1384277,154.93,
sorting,93,98,100000,0.000104123,2147483646,prefix,1189585,138.109,
sorting,93,98,100000,0.000104123,2147483646,prefix,1234661,137.007,
sorting,94,99,100000,0.00010203,2147483646,prefix,1249001,105.058,
sorting,94,99,100000,0.00010203,2147483646,prefix,1428895,159.743,
sorting,95,100,100000,0.0001,2147483646,prefix,1161814,108.498,
sorting,95,100,100000,0.0001,2147483646,prefix,1197041,80.7208,
sorting,0,5,100000,0.04,2147483646,prefix,2,1.1524e-05,
sorting,0,5,100000,0.04,2147483646,prefix,195,0.000428771,
sorting,1,6,100000,0.0277778,2147483646,prefix,242,0.000635299,
sorting,1,6,100000,0.0277778,2147483646,prefix,307,0.000813051,
sorting,2,7,100000,0.0204082,2147483646,prefix,330,0.00108768,
sorting,2,7,100000,0.0204082,2147483646,prefix,376,0.00121521,
sorting,3,8,100000,0.015625,2147483646,prefix,181,0.0006888,
sorting,3,8,100000,0.015625,2147483646,prefix,565,0.00214777,
sorting,4,9,100000,0.0123457,2147483646,prefix,628,0.00272761,
sorting,4,9,100000,0.0123457,2147483646,prefix,379,0.00164789,
sorting,5,10,100000,0.01,2147483646,prefix,998,0.00454418,
sorting,5,10,100000,0.01,2147483646,prefix,417,0.00125621,
sorting,6,11,100000,0.00826446,2147483646,prefix,1418,0.00473219,
sorting,6,11,100000,0.00826446,2147483646,prefix,1185,0.00498929,
sorting,7,12,100000,0.00694444,2147483646,prefix,2358,0.0111484,
sorting,7,12,100000,0.00694444,2147483646,prefix,1715,0.00807373,
sorting,8,13,100000,0.00591716,2147483646,prefix,3015,0.0156062,
sorting,8,13,100000,0.00591716,2147483646,prefix,1512,0.00791973,
sorting,9,14,100000,0.00510204,2147483646,prefix,2057,0.0117315,
sorting,9,14,100000,0.00510204,2147483646,prefix,1146,0.0064771,
sorting,10,15,100000,0.00444444,2147483646,prefix,4366,0.0270854,
sorting,10,15,100000,0.00444444,2147483646,prefix,2635,0.0163071,
sorting,11,16,100000,0.00390625,2147483646,prefix,6872,0.0465293,
sorting,11,16,100000,0.00390625,2147483646,prefix,3764,0.0173035,
sorting,12,17,100000,0.00346021,2147483646,prefix,6691,0.0457513,
sorting,12,17,100000,0.00346021,2147483646,prefix,5369,0.0352632,
sorting,13,18,100000,0.00308642,2147483646,prefix,4588,0.0326835,
sorting,13,18,100000,0.00308642,2147483646,prefix,7396,0.0500268,
sorting,14,19,100000,0.00277008,2147483646,prefix,8383,0.0624599,
sorting,14,19,100000,0.00277008,2147483646,prefix,3344,0.0253496,
sorting,15,20,100000,0.0025,2147483646,prefix,9302,0.0766437,
sorting,15,20,100000,0.0025,2147483646,prefix,11613,0.090888,
sorting,16,21,100000,0.00226757,2147483646,prefix,12087,0.10186,
sorting,16,21,100000,0.00226757,2147483646,prefix,12144,0.106321,
sorting,17,22,100000,0.00206612,2147483646,prefix,10212,0.0912592,
sorting,17,22,100000,0.00206612,2147483646,prefix,12259,0.110831,
sorting,18,23,100000,0.00189036,2147483646,prefix,12240,0.120981,
sorting,18,23,100000,0.00189036,2147483646,prefix,15563,0.150116,
sorting,19,24,100000,0.00173611,2147483646,prefix,14858,0.151067,
sorting,19,24,100000,0.00173611,2147483646,prefix,13390,0.141388,
sorting,20,25,100000,0.0016,2147483646,prefix,18908,0.201226,
sorting,20,25,100000,0.0016,2147483646,prefix,16298,0.181012,
sorting,21,26,100000,0.00147929,2147483646,prefix,26954,0.295615,
sorting,21,26,100000,0.00147929,2147483646,prefix,23615,0.270951,
sorting,22,27,100000,0.00137174,2147483646,prefix,23922,0.285543,
sorting,22,27,100000,0.00137174,2147483646,prefix,20917,0.253042,
sorting,23,28,100000,0.00127551,2147483646,prefix,25700,0.30172,
sorting,23,28,100000,0.00127551,2147483646,prefix,27130,0.33222,
sorting,24,29,100000,0.00118906,2147483646,prefix,31002,0.398151,
sorting,24,29,100000,0.00118906,2147483646,prefix,27203,0.35776,
sorting,25,30,100000,0.00111111,2147483646,prefix,22947,0.319924,
sorting,25,30,100000,0.00111111,2147483646,prefix,35532,0.503526,
sorting,26,31,100000,0.00104058,2147483646,prefix,33664,0.483629,
sorting,26,31,100000,0.00104058,2147483646,prefix,38354,0.544441,
sorting,27,32,100000,0.000976562,2147483646,prefix,37093,0.559528,
sorting,27,32,100000,0.000976562,2147483646,prefix,30294,0.338789,
sorting,28,33,100000,0.000918274,2147483646,prefix,36836,0.420411,
sorting,28,33,100000,0.000918274,2147483646,prefix,40767,0.94933,
sorting,29,34,100000,0.000865052,2147483646,prefix,46586,1.14621,
sorting,29,34,100000,0.000865052,2147483646,prefix,28971,0.70856,
sorting,30,35,100000,0.000816327,2147483646,prefix,48574,1.23939,
sorting,30,35,100000,0.000816327,2147483646,prefix,39646,1.01113,
sorting,31,36,100000,0.000771605,2147483646,prefix,64336,1.71713,
sorting,31,36,100000,0.000771605,2147483646,prefix,64143,1.71971,
sorting,32,37,100000,0.00073046,2147483646,prefix,48973,1.3616,
sorting,32,37,100000,0.00073046,2147483646,prefix,44888,1.24345,
sorting,33,38,100000,0.000692521,2147483646,prefix,71177,2.05095,
sorting,33,38,100000,0.000692521,2147483646,prefix,60692,1.75052,
sorting,34,39,100000,0.000657462,2147483646,prefix,71282,2.13587,
sorting,34,39,100000,0.000657462,2147483646,prefix,85755,2.56598,
sorting,35,40,100000,0.000625,2147483646,prefix,72688,2.27281,
sorting,35,40,100000,0.000625,2147483646,prefix,82894,2.59199,
sorting,36,41,100000,0.000594884,2147483646,prefix,85890,2.78052,
sorting,36,41,100000,0.000594884,2147483646,prefix,71879,2.31522,
sorting,37,42,100000,0.000566893,2147483646,prefix,85817,2.87262,
sorting,37,42,100000,0.000566893,2147483646,prefix,97156,3.25572,
sorting,38,43,100000,0.000540833,2147483646,prefix,93396,3.24327,
sorting,38,43,100000,0.000540833,2147483646,prefix,102798,3.57906,
sorting,39,44,100000,0.000516529,2147483646,prefix,92599,3.31574,
sorting,39,44,100000,0.000516529,2147483646,prefix,87499,3.13824,
sorting,40,45,100000,0.000493827,2147483646,prefix,129591,4.83181,
sorting,40,45,100000,0.000493827,2147483646,prefix,99539,3.7048,
sorting,41,46,100000,0.00047259,2147483646,prefix,134776,5.15913,
sorting,41,46,100000,0.00047259,2147483646,prefix,119019,4.52595,
sorting,42,47,100000,0.000452694,2147483646,prefix,110224,4.33945,
sorting,42,47,100000,0.000452694,2147483646,prefix,79834,3.1593,
sorting,43,48,100000,0.000434028,2147483646,prefix,138035,5.64754,
sorting,43,48,100000,0.000434028,2147483646,prefix,128859,5.28131,
sorting,44,49,100000,0.000416493,2147483646,prefix,140692,5.96668,
sorting,44,49,100000,0.000416493,2147483646,prefix,122236,5.18953,
sorting,45,50,100000,0.0004,2147483646,prefix,157571,6.90568,
sorting,45,50,100000,0.0004,2147483646,prefix,115837,5.08276,
sorting,46,51,100000,0.000384468,2147483646,prefix,173580,7.79754,
sorting,46,51,100000,0.000384468,2147483646,prefix,131404,5.90332,
sorting,47,52,100000,0.000369822,2147483646,prefix,181930,8.4136,
sorting,47,52,100000,0.000369822,2147483646,prefix,136590,6.32875,
sorting,48,53,100000,0.000355999,2147483646,prefix,182499,8.68149,
sorting,48,53,100000,0.000355999,2147483646,prefix,147414,7.02429,
sorting,49,54,100000,0.000342936,2147483646,prefix,234673,11.4971,
sorting,49,54,100000,0.000342936,2147483646,prefix,194710,9.56449,
sorting,50,55,100000,0.000330579,2147483646,prefix,258298,12.9342,
sorting,50,55,100000,0.000330579,2147483646,prefix,232906,11.6869,
sorting,51,56,100000,0.000318878,2147483646,prefix,218627,11.4103,
sorting,51,56,100000,0.000318878,2147483646,prefix,270822,14.1488,
sorting,52,57,100000,0.000307787,2147483646,prefix,229713,12.1577,
sorting,52,57,100000,0.000307787,2147483646,prefix,241559,12.721,
sorting,53,58,100000,0.000297265,2147483646,prefix,209736,11.4619,
sorting,53,58,100000,0.000297265,2147483646,prefix,271905,14.8696,
sorting,54,59,100000,0.000287274,2147483646,prefix,250121,14.0773,
sorting,54,59,100000,0.000287274,2147483646,prefix,333998,18.7308,
sorting,55,60,100000,0.000277778,2147483646,prefix,330960,18.9268,
sorting,55,60,100000,0.000277778,2147483646,prefix,308369,17.6984,
sorting,56,61,100000,0.000268745,2147483646,prefix,301547,17.8193,
sorting,56,61,100000,0.000268745,2147483646,prefix,320162,18.9007,
sorting,57,62,100000,0.000260146,2147483646,prefix,326243,19.7718,
sorting,57,62,100000,0.000260146,2147483646,prefix,238141,14.1338,
sorting,58,63,100000,0.000251953,2147483646,prefix,337542,18.8843,
sorting,58,63,100000,0.000251953,2147483646,prefix,349111,19.5412,
sorting,59,64,100000,0.000244141,2147483646,prefix,293667,16.8149,
sorting,59,64,100000,0.000244141,2147483646,prefix,311882,17.8946,
sorting,60,65,100000,0.000236686,2147483646,prefix,366438,14.1987,
sorting,60,65,100000,0.000236686,2147483646,prefix,325477,12.7273,
sorting,61,66,100000,0.000229568,2147483646,prefix,415939,19.1696,
sorting,61,66,100000,0.000229568,2147483646,prefix,289188,17.413,
sorting,62,67,100000,0.000222767,2147483646,prefix,341199,21.1716,
sorting,62,67,100000,0.000222767,2147483646,prefix,417664,25.8908,
sorting,63,68,100000,0.000216263,2147483646,prefix,400056,25.3731,
sorting,63,68,100000,0.000216263,2147483646,prefix,382497,18.9757,
sorting,64,69,100000,0.00021004,2147483646,prefix,514758,21.9453,
sorting,64,69,100000,0.00021004,2147483646,prefix,471086,25.3282,
sorting,65,70,100000,0.000204082,2147483646,prefix,472118,32.2626,
sorting,65,70,100000,0.000204082,2147483646,prefix,445881,29.522,
sorting,66,71,100000,0.000198373,2147483646,prefix,479300,32.3334,
sorting,66,71,100000,0.000198373,2147483646,prefix,504861,33.9487,
sorting,67,72,100000,0.000192901,2147483646,prefix,511406,35.1948,
sorting,67,72,100000,0.000192901,2147483646,prefix,399524,27.4771,
sorting,68,73,100000,0.000187652,2147483646,prefix,613663,33.0876,
sorting,68,73,100000,0.000187652,2147483646,prefix,529844,37.4248,
sorting,69,74,100000,0.000182615,2147483646,prefix,524596,37.7074,
sorting,69,74,100000,0.000182615,2147483646,prefix,507476,36.497,
sorting,70,75,100000,0.000177778,2147483646,prefix,474538,34.966,
sorting,70,75,100000,0.000177778,2147483646,prefix,572957,42.2018,
sorting,71,76,100000,0.00017313,2147483646,prefix,637112,48.1607,
sorting,71,76,100000,0.00017313,2147483646,prefix,471171,35.5718,
sorting,72,77,100000,0.000168663,2147483646,prefix,620804,47.6822,
sorting,72,77,100000,0.000168663,2147483646,prefix,599644,46.0029,
sorting,73,78,100000,0.000164366,2147483646,prefix,603782,47.3597,
sorting,73,78,100000,0.000164366,2147483646,prefix,626716,49.0901,
sorting,74,79,100000,0.000160231,2147483646,prefix,571412,45.8661,
sorting,74,79,100000,0.000160231,2147483646,prefix,534232,42.9524,
sorting,75,80,100000,0.00015625,2147483646,prefix,687462,56.2526,
sorting,75,80,100000,0.00015625,2147483646,prefix,676376,55.2218,
sorting,76,81,100000,0.000152416,2147483646,prefix,413161,34.3906,
sorting,76,81,100000,0.000152416,2147483646,prefix,784354,65.5113,
sorting,77,82,100000,0.000148721,2147483646,prefix,807907,68.9069,
sorting,77,82,100000,0.000148721,2147483646,prefix,658619,56.0539,
sorting,78,83,100000,0.000145159,2147483646,prefix,670197,58.503,
sorting,78,83,100000,0.000145159,2147483646,prefix,685324,59.6388,
sorting,79,84,100000,0.000141723,2147483646,prefix,823288,72.7344,
sorting,79,84,100000,0.000141723,2147483646,prefix,903013,78.654,
sorting,80,85,100000,0.000138408,2147483646,prefix,740303,67.3704,
sorting,80,85,100000,0.000138408,2147483646,prefix,737741,67.0835,
sorting,81,86,100000,0.000135208,2147483646,prefix,976733,89.8863,
sorting,81,86,100000,0.000135208,2147483646,prefix,852629,78.5313,
sorting,82,87,100000,0.000132118,2147483646,prefix,839430,79.2122,
sorting,82,87,100000,0.000132118,2147483646,prefix,913862,84.2584,
sorting,83,88,100000,0.000129132,2147483646,prefix,802094,74.6307,
sorting,83,88,100000,0.000129132,2147483646,prefix,906497,70.7436,
sorting,84,89,100000,0.000126247,2147483646,prefix,1261555,123.085,
sorting,84,89,100000,0.000126247,2147483646,prefix,855103,83.4003,
sorting,85,90,100000,0.000123457,2147483646,prefix,971314,95.5234,
sorting,85,90,100000,0.000123457,2147483646,prefix,854520,84.1336,
sorting,86,91,100000,0.000120758,2147483646,prefix,1208789,122.728,
sorting,86,91,100000,0.000120758,2147483646,prefix,1010574,102.496,
sorting,87,92,100000,0.000118147,2147483646,prefix,885513,90.8718,
sorting,87,92,100000,0.000118147,2147483646,prefix,1091260,98.7133,
sorting,88,93,100000,0.00011562,2147483646,prefix,989549,91.3636,
sorting,88,93,100000,0.00011562,2147483646,prefix,1105521,112.625,
sorting,89,94,100000,0.000113173,2147483646,prefix,1018701,107.775,
sorting,89,94,100000,0.000113173,2147483646,prefix,1186776,125.535,
sorting,90,95,100000,0.000110803,2147483646,prefix,1010167,109.416,
sorting,90,95,100000,0.000110803,2147483646,prefix,896751,97.0773,
sorting,91,96,100000,0.000108507,2147483646,prefix,1217910,134.444,
sorting,91,96,100000,0.000108507,2147483646,prefix,1033508,113.999,
sorting,92,97,100000,0.000106281,2147483646,prefix,1159935,125.5,
sorting,92,97,100000,0.000106281,2147483646,prefix,1125634,122.545,
sorting,93,98,100000,0.000104123,2147483646,prefix,1274534,145.426,
sorting,93,98,100000,0.000104123,2147483646,prefix,1210677,132.354,
sorting,94,99,100000,0.00010203,2147483646,prefix,1450733,116.83,
sorting,94,99,100000,0.00010203,2147483646,prefix,1239347,82.489,
sorting,95,100,100000,0.0001,2147483646,prefix,1286125,87.9363,
sorting,95,100,100000,0.0001,2147483646,prefix,1270313,86.3205,
sorting,0,5,100000,0.04,2147483646,prefix,154,0.000190603,
sorting,0,5,100000,0.04,2147483646,prefix,53,6.4186e-05,
sorting,1,6,100000,0.0277778,2147483646,prefix,64,9.5965e-05,
sorting,1,6,100000,0.0277778,2147483646,prefix,250,0.00035774,
sorting,2,7,100000,0.0204082,2147483646,prefix,156,0.000267152,
sorting,2,7,100000,0.0204082,2147483646,prefix,587,0.000983261,
sorting,3,8,100000,0.015625,2147483646,prefix,679,0.00131327,
sorting,3,8,100000,0.015625,2147483646,prefix,445,0.000854748,
sorting,4,9,100000,0.0123457,2147483646,prefix,474,0.00104822,
sorting,4,9,100000,0.0123457,2147483646,prefix,54,0.000125091,
sorting,5,10,100000,0.01,2147483646,prefix,843,0.00243217,
sorting,5,10,100000,0.01,2147483646,prefix,874,0.00219652,
sorting,6,11,100000,0.00826446,2147483646,prefix,672,0.00192734,
sorting,6,11,100000,0.00826446,2147483646,prefix,566,0.00161269,
sorting,7,12,100000,0.00694444,2147483646,prefix,1919,0.00637464,
sorting,7,12,100000,0.00694444,2147483646,prefix,1693,0.0053508,
sorting,8,13,100000,0.00591716,2147483646,prefix,1719,0.00625465,
sorting,8,13,100000,0.00591716,2147483646,prefix,2536,0.0091158,
sorting,9,14,100000,0.00510204,2147483646,prefix,3704,0.0147443,
sorting,9,14,100000,0.00510204,2147483646,prefix,3521,0.0136095,
sorting,10,15,100000,0.00444444,2147483646,prefix,4336,0.0189592,
sorting,10,15,100000,0.00444444,2147483646,prefix,4217,0.0179049,
sorting,11,16,100000,0.00390625,2147483646,prefix,3211,0.0144571,
sorting,11,16,100000,0.00390625,2147483646,prefix,5517,0.0248817,
sorting,12,17,100000,0.00346021,2147483646,prefix,5118,0.0250307,
sorting,12,17,100000,0.00346021,2147483646,prefix,4655,0.0226191,
sorting,13,18,100000,0.00308642,2147483646,prefix,9735,0.0508516,
sorting,13,18,100000,0.00308642,2147483646,prefix,4717,0.0221982,
sorting,14,19,100000,0.00277008,2147483646,prefix,8595,0.0438432,
sorting,14,19,100000,0.00277008,2147483646,prefix,5362,0.0273878,
sorting,15,20,100000,0.0025,2147483646,prefix,10649,0.058465,
sorting,15,20,100000,0.0025,2147483646,prefix,6489,0.0355849,
sorting,16,21,100000,0.00226757,2147483646,prefix,8182,0.047929,
sorting,16,21,100000,0.00226757,2147483646,prefix,9922,0.0581628,
sorting,17,22,100000,0.00206612,2147483646,prefix,7799,0.0486377,
sorting,17,22,100000,0.00206612,2147483646,prefix,18952,0.117674,
sorting,18,23,100000,0.00189036,2147483646,prefix,10085,0.0671646,
sorting,18,23,100000,0.00189036,2147483646,prefix,12972,0.0861152,
sorting,19,24,100000,0.00173611,2147483646,prefix,24367,0.170587,
sorting,19,24,100000,0.00173611,2147483646,prefix,14031,0.0988688,
sorting,20,25,100000,0.0016,2147483646,prefix,20723,0.154961,
sorting,20,25,100000,0.0016,2147483646,prefix,11391,0.0849077,
sorting,21,26,100000,0.00147929,2147483646,prefix,31294,0.248194,
sorting,21,26,100000,0.00147929,2147483646,prefix,20429,0.161375,
sorting,22,27,100000,0.00137174,2147483646,prefix,16610,0.138295,
sorting,22,27,100000,0.00137174,2147483646,prefix,34744,0.288828,
sorting,23,28,100000,0.00127551,2147483646,prefix,35187,0.308455,
sorting,23,28,100000,0.00127551,2147483646,prefix,26189,0.228976,
sorting,24,29,100000,0.00118906,2147483646,prefix,32789,0.301412,
sorting,24,29,100000,0.00118906,2147483646,prefix,38980,0.46521,
sorting,25,30,100000,0.00111111,2147483646,prefix,30340,0.350279,
sorting,25,30,100000,0.00111111,2147483646,prefix,27430,0.26713,
sorting,26,31,100000,0.00104058,2147483646,prefix,36883,0.374691,
sorting,26,31,100000,0.00104058,2147483646,prefix,43983,0.451876,
sorting,27,32,100000,0.000976562,2147483646,prefix,46649,0.497469,
sorting,27,32,100000,0.000976562,2147483646,prefix,31591,0.337354,
sorting,28,33,100000,0.000918274,2147483646,prefix,56075,0.777045,
sorting,28,33,100000,0.000918274,2147483646,prefix,48384,1.01788,
sorting,29,34,100000,0.000865052,2147483646,prefix,54186,0.768779,
sorting,29,34,100000,0.000865052,2147483646,prefix,36127,0.418862,
sorting,30,35,100000,0.000816327,2147483646,prefix,56654,0.68833,
sorting,30,35,100000,0.000816327,2147483646,prefix,52864,1.02436,
sorting,31,36,100000,0.000771605,2147483646,prefix,54208,1.29808,
sorting,31,36,100000,0.000771605,2147483646,prefix,61480,1.47464,
sorting,32,37,100000,0.00073046,2147483646,prefix,59677,1.48861,
sorting,32,37,100000,0.00073046,2147483646,prefix,60856,1.52116,
sorting,33,38,100000,0.000692521,2147483646,prefix,69915,1.81785,
sorting,33,38,100000,0.000692521,2147483646,prefix,68459,1.77822,
sorting,34,39,100000,0.000657462,2147483646,prefix,79181,2.13697,
sorting,34,39,100000,0.000657462,2147483646,prefix,76404,2.06227,
sorting,35,40,100000,0.000625,2147483646,prefix,97406,2.73082,
sorting,35,40,100000,0.000625,2147483646,prefix,73586,2.06645,
sorting,36,41,100000,0.000594884,2147483646,prefix,73216,2.13235,
sorting,36,41,100000,0.000594884,2147483646,prefix,92480,2.69685,
sorting,37,42,100000,0.000566893,2147483646,prefix,85915,2.60304,
sorting,37,42,100000,0.000566893,2147483646,prefix,72774,2.20134,
sorting,38,43,100000,0.000540833,2147483646,prefix,110615,3.44257,
sorting,38,43,100000,0.000540833,2147483646,prefix,62141,1.93035,
sorting,39,44,100000,0.000516529,2147483646,prefix,90108,2.90858,
sorting,39,44,100000,0.000516529,2147483646,prefix,125991,4.06944,
sorting,40,45,100000,0.000493827,2147483646,prefix,96060,3.2449,
sorting,40,45,100000,0.000493827,2147483646,prefix,125679,4.25902,
sorting,41,46,100000,0.00047259,2147483646,prefix,117545,4.06603,
sorting,41,46,100000,0.00047259,2147483646,prefix,149348,5.16769,
sorting,42,47,100000,0.000452694,2147483646,prefix,155296,5.53618,
sorting,42,47,100000,0.000452694,2147483646,prefix,135082,4.81145,
sorting,43,48,100000,0.000434028,2147483646,prefix,124348,4.59154,
sorting,43,48,100000,0.000434028,2147483646,prefix,145881,5.37872,
sorting,44,49,100000,0.000416493,2147483646,prefix,169090,6.44065,
sorting,44,49,100000,0.000416493,2147483646,prefix,133730,5.08662,
sorting,45,50,100000,0.0004,2147483646,prefix,157492,6.15662,
sorting,45,50,100000,0.0004,2147483646,prefix,201089,7.87727,
sorting,46,51,100000,0.000384468,2147483646,prefix,191517,7.74255,
sorting,46,51,100000,0.000384468,2147483646,prefix,172588,6.96462,
sorting,47,52,100000,0.000369822,2147483646,prefix,195350,8.20207,
sorting,47,52,100000,0.000369822,2147483646,prefix,233272,9.81263,
sorting,48,53,100000,0.000355999,2147483646,prefix,181736,7.82127,
sorting,48,53,100000,0.000355999,2147483646,prefix,172423,7.42064,
sorting,49,54,100000,0.000342936,2147483646,prefix,179776,7.93613,
sorting,49,54,100000,0.000342936,2147483646,prefix,249571,11.0195,
sorting,50,55,100000,0.000330579,2147483646,prefix,218827,9.94764,
sorting,50,55,100000,0.000330579,2147483646,prefix,197565,8.97541,
sorting,51,56,100000,0.000318878,2147483646,prefix,206820,9.7492,
sorting,51,56,100000,0.000318878,2147483646,prefix,167175,7.87393,
sorting,52,57,100000,0.000307787,2147483646,prefix,274710,13.1417,
sorting,52,57,100000,0.000307787,2147483646,prefix,295985,14.1814,
sorting,53,58,100000,0.000297265,2147483646,prefix,242835,12.0367,
sorting,53,58,100000,0.000297265,2147483646,prefix,243923,12.0414,
sorting,54,59,100000,0.000287274,2147483646,prefix,283183,14.3569,
sorting,54,59,100000,0.000287274,2147483646,prefix,314895,15.9686,
sorting,55,60,100000,0.000277778,2147483646,prefix,195033,10.1364,
sorting,55,60,100000,0.000277778,2147483646,prefix,287100,14.9554,
sorting,56,61,100000,0.000268745,2147483646,prefix,287899,12.7942,
sorting,56,61,100000,0.000268745,2147483646,prefix,290416,9.65428,
sorting,57,62,100000,0.000260146,2147483646,prefix,268501,9.15633,
sorting,57,62,100000,0.000260146,2147483646,prefix,339006,11.5043,
sorting,58,63,100000,0.000251953,2147483646,prefix,275583,9.349,
sorting,58,63,100000,0.000251953,2147483646,prefix,331523,11.6199,
sorting,59,64,100000,0.000244141,2147483646,prefix,392201,13.109,
sorting,59,64,100000,0.000244141,2147483646,prefix,275873,10.3299,
sorting,60,65,100000,0.000236686,2147483646,prefix,359239,12.3762,
sorting,60,65,100000,0.000236686,2147483646,prefix,392661,14.9008,
sorting,61,66,100000,0.000229568,2147483646,prefix,452594,17.2696,
sorting,61,66,100000,0.000229568,2147483646,prefix,274716,12.2918,
sorting,62,67,100000,0.000222767,2147483646,prefix,307983,15.4444,
sorting,62,67,100000,0.000222767,2147483646,prefix,488548,30.229,
sorting,63,68,100000,0.000216263,2147483646,prefix,372659,23.8485,
sorting,63,68,100000,0.000216263,2147483646,prefix,504913,32.3285,
sorting,64,69,100000,0.00021004,2147483646,prefix,476883,31.3622,
sorting,64,69,100000,0.00021004,2147483646,prefix,397493,18.043,
sorting,65,70,100000,0.000204082,2147483646,prefix,355709,17.5512,
sorting,65,70,100000,0.000204082,2147483646,prefix,515085,32.9915,
sorting,66,71,100000,0.000198373,2147483646,prefix,431118,29.4264,
sorting,66,71,100000,0.000198373,2147483646,prefix,406336,26.8723,
sorting,67,72,100000,0.000192901,2147483646,prefix,489166,24.2742,
sorting,67,72,100000,0.000192901,2147483646,prefix,439714,21.5861,
sorting,68,73,100000,0.000187652,2147483646,prefix,442331,27.2143,
sorting,68,73,100000,0.000187652,2147483646,prefix,476144,28.7138,
sorting,69,74,100000,0.000182615,2147483646,prefix,588036,30.1634,
sorting,69,74,100000,0.000182615,2147483646,prefix,476998,21.5157,
sorting,70,75,100000,0.000177778,2147483646,prefix,620794,33.2744,
sorting,70,75,100000,0.000177778,2147483646,prefix,520342,23.4287,
sorting,71,76,100000,0.00017313,2147483646,prefix,574528,28.2801,
sorting,71,76,100000,0.00017313,2147483646,prefix,620464,30.9168,
sorting,72,77,100000,0.000168663,2147483646,prefix,590963,45.2305,
sorting,72,77,100000,0.000168663,2147483646,prefix,590645,35.1718,
sorting,73,78,100000,0.000164366,2147483646,prefix,576515,27.0456,
sorting,73,78,100000,0.000164366,2147483646,prefix,600558,29.1857,
sorting,74,79,100000,0.000160231,2147483646,prefix,624196,47.6468,
sorting,74,79,100000,0.000160231,2147483646,prefix,668532,55.9705,
sorting,75,80,100000,0.00015625,2147483646,prefix,615461,52.5978,
sorting,75,80,100000,0.00015625,2147483646,prefix,536693,45.2539,
sorting,76,81,100000,0.000152416,2147483646,prefix,637433,53.509,
sorting,76,81,100000,0.000152416,2147483646,prefix,804947,68.1557,
sorting,77,82,100000,0.000148721,2147483646,prefix,775114,55.4476,
sorting,77,82,100000,0.000148721,2147483646,prefix,874868,68.7608,
sorting,78,83,100000,0.000145159,2147483646,prefix,877634,56.0128,
sorting,78,83,100000,0.000145159,2147483646,prefix,707033,44.4089,
sorting,79,84,100000,0.000141723,2147483646,prefix,799212,46.2533,
sorting,79,84,100000,0.000141723,2147483646,prefix,865494,49.8865,
sorting,80,85,100000,0.000138408,2147483646,prefix,789580,72.1212,
sorting,80,85,100000,0.000138408,2147483646,prefix,729180,67.6743,
sorting,81,86,100000,0.000135208,2147483646,prefix,881090,82.507,
sorting,81,86,100000,0.000135208,2147483646,prefix,891993,74.4684,
sorting,82,87,100000,0.000132118,2147483646,prefix,856486,53.7166,
sorting,82,87,100000,0.000132118,2147483646,prefix,894405,54.652,
sorting,83,88,100000,0.000129132,2147483646,prefix,762869,52.2388,
sorting,83,88,100000,0.000129132,2147483646,prefix,800074,56.3625,
sorting,84,89,100000,0.000126247,2147483646,prefix,835599,78.5478,
sorting,84,89,100000,0.000126247,2147483646,prefix,797500,77.8372,
sorting,85,90,100000,0.000123457,2147483646,prefix,1137694,114.147,
sorting,85,90,100000,0.000123457,2147483646,prefix,761136,76.5513,
sorting,86,91,100000,0.000120758,2147483646,prefix,1044367,101.187,
sorting,86,91,100000,0.000120758,2147483646,prefix,861788,88.4098,
sorting,87,92,100000,0.000118147,2147483646,prefix,1069504,112.452,
sorting,87,92,100000,0.000118147,2147483646,prefix,977960,102.702,
sorting,88,93,100000,0.00011562,2147483646,prefix,1029367,109.64,
sorting,88,93,100000,0.00011562,2147483646,prefix,1072487,89.5804,
sorting,89,94,100000,0.000113173,2147483646,prefix,1278443,85.2684,
sorting,89,94,100000,0.000113173,2147483646,prefix,757338,54.9107,
sorting,90,95,100000,0.000110803,2147483646,prefix,1315894,99.605,
sorting,90,95,100000,0.000110803,2147483646,prefix,1260737,106.969,
sorting,91,96,100000,0.000108507,2147483646,prefix,992662,111.529,
sorting,91,96,100000,0.000108507,2147483646,prefix,1251771,136.388,
sorting,92,97,100000,0.000106281,2147483646,prefix,1218555,100.54,
sorting,92,97,100000,0.000106281,2147483646,prefix,1004738,101.31,
sorting,93,98,100000,0.000104123,2147483646,prefix,1264369,95.2461,
sorting,93,98,100000,0.000104123,2147483646,prefix,1301450,125.417,
sorting,94,99,100000,0.00010203,2147483646,prefix,1005127,74.2002,
sorting,94,99,100000,0.00010203,2147483646,prefix,1472133,126.931,
sorting,95,100,100000,0.0001,2147483646,prefix,1349232,118.757,
sorting,95,100,100000,0.0001,2147483646,prefix,1556789,149.558,
sorting,0,5,100000,0.04,2147483646,prefix,204,0.000434568,
sorting,0,5,100000,0.04,2147483646,prefix,63,0.00014297,
sorting,1,6,100000,0.0277778,2147483646,prefix,168,0.00045601,
sorting,1,6,100000,0.0277778,2147483646,prefix,204,0.000537658,
sorting,2,7,100000,0.0204082,2147483646,prefix,31,0.000100505,
sorting,2,7,100000,0.0204082,2147483646,prefix,112,0.000368845,
sorting,3,8,100000,0.015625,2147483646,prefix,331,0.00120774,
sorting,3,8,100000,0.015625,2147483646,prefix,425,0.00160068,
sorting,4,9,100000,0.0123457,2147483646,prefix,202,0.000879334,
sorting,4,9,100000,0.0123457,2147483646,prefix,650,0.00280954,
sorting,5,10,100000,0.01,2147483646,prefix,1165,0.00571022,
sorting,5,10,100000,0.01,2147483646,prefix,1271,0.00623817,
sorting,6,11,100000,0.00826446,2147483646,prefix,839,0.00462548,
sorting,6,11,100000,0.00826446,2147483646,prefix,2000,0.0110166,
sorting,7,12,100000,0.00694444,2147483646,prefix,1397,0.00855258,
sorting,7,12,100000,0.00694444,2147483646,prefix,1009,0.00618634,
sorting,8,13,100000,0.00591716,2147483646,prefix,2597,0.0176384,
sorting,8,13,100000,0.00591716,2147483646,prefix,2563,0.0172665,
sorting,9,14,100000,0.00510204,2147483646,prefix,3764,0.0277128,
sorting,9,14,100000,0.00510204,2147483646,prefix,3361,0.0246644,
sorting,10,15,100000,0.00444444,2147483646,prefix,3200,0.0256429,
sorting,10,15,100000,0.00444444,2147483646,prefix,3705,0.0294462,
sorting,11,16,100000,0.00390625,2147483646,prefix,4142,0.0339134,
sorting,11,16,100000,0.00390625,2147483646,prefix,4123,0.0322971,
sorting,12,17,100000,0.00346021,2147483646,prefix,4783,0.0405504,
sorting,12,17,100000,0.00346021,2147483646,prefix,5238,0.0445054,
sorting,13,18,100000,0.00308642,2147483646,prefix,5439,0.0498397,
sorting,13,18,100000,0.00308642,2147483646,prefix,6366,0.0587905,
sorting,14,19,100000,0.00277008,2147483646,prefix,8630,0.0854271,
sorting,14,19,100000,0.00277008,2147483646,prefix,4885,0.0481875,
sorting,15,20,100000,0.0025,2147483646,prefix,12204,0.129431,
sorting,15,20,100000,0.0025,2147483646,prefix,15860,0.168029,
sorting,16,21,100000,0.00226757,2147483646,prefix,12592,0.141946,
sorting,16,21,100000,0.00226757,2147483646,prefix,11443,0.129264,
sorting,17,22,100000,0.00206612,2147483646,prefix,6019,0.0725133,
sorting,17,22,100000,0.00206612,2147483646,prefix,13212,0.158843,
sorting,18,23,100000,0.00189036,2147483646,prefix,16697,0.214209,
sorting,18,23,100000,0.00189036,2147483646,prefix,18937,0.242574,
sorting,19,24,100000,0.00173611,2147483646,prefix,17062,0.231836,
sorting,19,24,100000,0.00173611,2147483646,prefix,25365,0.344413,
sorting,20,25,100000,0.0016,2147483646,prefix,11646,0.166429,
sorting,20,25,100000,0.0016,2147483646,prefix,12958,0.185091,
sorting,21,26,100000,0.00147929,2147483646,prefix,18312,0.279593,
sorting,21,26,100000,0.00147929,2147483646,prefix,18994,0.289771,
sorting,22,27,100000,0.00137174,2147483646,prefix,26227,0.415844,
sorting,22,27,100000,0.00137174,2147483646,prefix,24514,0.389182,
sorting,23,28,100000,0.00127551,2147483646,prefix,39370,0.658102,
sorting,23,28,100000,0.00127551,2147483646,prefix,36015,0.600707,
sorting,24,29,100000,0.00118906,2147483646,prefix,23612,0.412678,
sorting,24,29,100000,0.00118906,2147483646,prefix,33224,0.579462,
sorting,25,30,100000,0.00111111,2147483646,prefix,27845,0.512524,
sorting,25,30,100000,0.00111111,2147483646,prefix,26049,0.301575,
sorting,26,31,100000,0.00104058,2147483646,prefix,24146,0.250009,
sorting,26,31,100000,0.00104058,2147483646,prefix,61365,0.666932,
sorting,27,32,100000,0.000976562,2147483646,prefix,46030,0.912607,
sorting,27,32,100000,0.000976562,2147483646,prefix,38292,0.410968,
sorting,28,33,100000,0.000918274,2147483646,prefix,34258,0.389007,
sorting,28,33,100000,0.000918274,2147483646,prefix,59206,0.688475,
sorting,29,34,100000,0.000865052,2147483646,prefix,37203,0.442281,
sorting,29,34,100000,0.000865052,2147483646,prefix,54133,0.651888,
sorting,30,35,100000,0.000816327,2147483646,prefix,45170,0.569593,
sorting,30,35,100000,0.000816327,2147483646,prefix,44256,0.552777,
sorting,31,36,100000,0.000771605,2147483646,prefix,57292,0.753033,
sorting,31,36,100000,0.000771605,2147483646,prefix,60760,0.791535,
sorting,32,37,100000,0.00073046,2147483646,prefix,59555,0.839182,
sorting,32,37,100000,0.00073046,2147483646,prefix,88071,1.66214,
sorting,33,38,100000,0.000692521,2147483646,prefix,68592,1.35186,
sorting,33,38,100000,0.000692521,2147483646,prefix,64270,1.32778,
sorting,34,39,100000,0.000657462,2147483646,prefix,54375,1.11227,
sorting,34,39,100000,0.000657462,2147483646,prefix,86298,1.7846,
sorting,35,40,100000,0.000625,2147483646,prefix,85743,1.79466,
sorting,35,40,100000,0.000625,2147483646,prefix,75444,1.59681,
sorting,36,41,100000,0.000594884,2147483646,prefix,71190,1.54042,
sorting,36,41,100000,0.000594884,2147483646,prefix,67045,1.47183,
sorting,37,42,100000,0.000566893,2147483646,prefix,117263,2.7134,
sorting,37,42,100000,0.000566893,2147483646,prefix,66286,1.53603,
sorting,38,43,100000,0.000540833,2147483646,prefix,71630,1.69987,
sorting,38,43,100000,0.000540833,2147483646,prefix,84876,2.01235,
sorting,39,44,100000,0.000516529,2147483646,prefix,139375,3.31183,
sorting,39,44,100000,0.000516529,2147483646,prefix,84537,1.86719,
sorting,40,45,100000,0.000493827,2147483646,prefix,115008,2.85177,
sorting,40,45,100000,0.000493827,2147483646,prefix,120971,2.58564,
sorting,41,46,100000,0.00047259,2147483646,prefix,127214,2.48392,
sorting,41,46,100000,0.00047259,2147483646,prefix,118600,2.28296,
sorting,42,47,100000,0.000452694,2147483646,prefix,131262,2.58159,
sorting,42,47,100000,0.000452694,2147483646,prefix,106021,2.08238,
sorting,43,48,100000,0.000434028,2147483646,prefix,113881,3.71547,
sorting,43,48,100000,0.000434028,2147483646,prefix,171012,6.41901,
sorting,44,49,100000,0.000416493,2147483646,prefix,157780,6.06427,
sorting,44,49,100000,0.000416493,2147483646,prefix,124340,4.79194,
sorting,45,50,100000,0.0004,2147483646,prefix,152581,6.11724,
sorting,45,50,100000,0.0004,2147483646,prefix,175150,7.01156,
sorting,46,51,100000,0.000384468,2147483646,prefix,157263,6.39247,
sorting,46,51,100000,0.000384468,2147483646,prefix,156186,6.3569,
sorting,47,52,100000,0.000369822,2147483646,prefix,204663,8.59638,
sorting,47,52,100000,0.000369822,2147483646,prefix,152339,6.38165,
sorting,48,53,100000,0.000355999,2147483646,prefix,192163,8.40814,
sorting,48,53,100000,0.000355999,2147483646,prefix,110119,4.80908,
sorting,49,54,100000,0.000342936,2147483646,prefix,215799,9.64273,
sorting,49,54,100000,0.000342936,2147483646,prefix,260895,11.6508,
sorting,50,55,100000,0.000330579,2147483646,prefix,256814,11.8187,
sorting,50,55,100000,0.000330579,2147483646,prefix,180337,8.28788,
sorting,51,56,100000,0.000318878,2147483646,prefix,214256,10.0664,
sorting,51,56,100000,0.000318878,2147483646,prefix,184804,8.67633,
sorting,52,57,100000,0.000307787,2147483646,prefix,196413,9.56053,
sorting,52,57,100000,0.000307787,2147483646,prefix,334860,16.2836,
sorting,53,58,100000,0.000297265,2147483646,prefix,223383,11.1491,
sorting,53,58,100000,0.000297265,2147483646,prefix,262767,13.1271,
sorting,54,59,100000,0.000287274,2147483646,prefix,313183,15.9904,
sorting,54,59,100000,0.000287274,2147483646,prefix,261780,13.3562,
sorting,55,60,100000,0.000277778,2147483646,prefix,282343,14.7856,
sorting,55,60,100000,0.000277778,2147483646,prefix,332467,17.4482,
sorting,56,61,100000,0.000268745,2147483646,prefix,325602,17.5925,
sorting,56,61,100000,0.000268745,2147483646,prefix,314961,13.4022,
sorting,57,62,100000,0.000260146,2147483646,prefix,277267,9.21628,
sorting,57,62,100000,0.000260146,2147483646,prefix,276649,9.55038,
sorting,58,63,100000,0.000251953,2147483646,prefix,378413,14.5567,
sorting,58,63,100000,0.000251953,2147483646,prefix,327706,16.8173,
sorting,59,64,100000,0.000244141,2147483646,prefix,314641,18.3719,
sorting,59,64,100000,0.000244141,2147483646,prefix,307676,18.0047,
sorting,60,65,100000,0.000236686,2147483646,prefix,436442,26.1749,
sorting,60,65,100000,0.000236686,2147483646,prefix,342152,20.5211,
sorting,61,66,100000,0.000229568,2147483646,prefix,285259,17.5226,
sorting,61,66,100000,0.000229568,2147483646,prefix,452595,27.6502,
sorting,62,67,100000,0.000222767,2147483646,prefix,400117,24.9748,
sorting,62,67,100000,0.000222767,2147483646,prefix,435078,23.4208,
sorting,63,68,100000,0.000216263,2147483646,prefix,345596,22.0958,
sorting,63,68,100000,0.000216263,2147483646,prefix,421292,26.9043,
sorting,64,69,100000,0.00021004,2147483646,prefix,473988,30.9651,
sorting,64,69,100000,0.00021004,2147483646,prefix,382043,24.8694,
sorting,65,70,100000,0.000204082,2147483646,prefix,413341,27.7674,
sorting,65,70,100000,0.000204082,2147483646,prefix,552583,36.8518,
sorting,66,71,100000,0.000198373,2147483646,prefix,601838,30.0609,
sorting,66,71,100000,0.000198373,2147483646,prefix,469986,30.622,
sorting,67,72,100000,0.000192901,2147483646,prefix,368493,16.8524,
sorting,67,72,100000,0.000192901,2147483646,prefix,379916,24.3447,
sorting,68,73,100000,0.000187652,2147483646,prefix,372160,26.5981,
sorting,68,73,100000,0.000187652,2147483646,prefix,599298,42.8908,
sorting,69,74,100000,0.000182615,2147483646,prefix,518750,38.1211,
sorting,69,74,100000,0.000182615,2147483646,prefix,582255,42.7879,
sorting,70,75,100000,0.000177778,2147483646,prefix,678636,51.0902,
sorting,70,75,100000,0.000177778,2147483646,prefix,662120,49.8102,
sorting,71,76,100000,0.00017313,2147483646,prefix,418417,31.909,
sorting,71,76,100000,0.00017313,2147483646,prefix,642062,49.0412,
sorting,72,77,100000,0.000168663,2147483646,prefix,593042,46.2331,
sorting,72,77,100000,0.000168663,2147483646,prefix,862850,67.0929,
sorting,73,78,100000,0.000164366,2147483646,prefix,628325,49.5487,
sorting,73,78,100000,0.000164366,2147483646,prefix,537786,42.4809,
sorting,74,79,100000,0.000160231,2147483646,prefix,784227,63.4217,
sorting,74,79,100000,0.000160231,2147483646,prefix,684099,55.4138,
sorting,75,80,100000,0.00015625,2147483646,prefix,611532,41.9603,
sorting,75,80,100000,0.00015625,2147483646,prefix,654209,54.3487,
sorting,76,81,100000,0.000152416,2147483646,prefix,629153,53.0057,
sorting,76,81,100000,0.000152416,2147483646,prefix,689704,58.0461,
sorting,77,82,100000,0.000148721,2147483646,prefix,776347,67.0124,
sorting,77,82,100000,0.000148721,2147483646,prefix,730427,60.1137,
sorting,78,83,100000,0.000145159,2147483646,prefix,752066,66.0745,
sorting,78,83,100000,0.000145159,2147483646,prefix,635037,54.922,
sorting,79,84,100000,0.000141723,2147483646,prefix,775681,68.1086,
sorting,79,84,100000,0.000141723,2147483646,prefix,692704,62.3133,
sorting,80,85,100000,0.000138408,2147483646,prefix,768308,52.8734,
sorting,80,85,100000,0.000138408,2147483646,prefix,700468,38.3252,
sorting,81,86,100000,0.000135208,2147483646,prefix,838798,73.5134,
sorting,81,86,100000,0.000135208,2147483646,prefix,709843,52.9204,
sorting,82,87,100000,0.000132118,2147483646,prefix,935942,59.2418,
sorting,82,87,100000,0.000132118,2147483646,prefix,927847,51.3551,
sorting,83,88,100000,0.000129132,2147483646,prefix,881677,61.822,
sorting,83,88,100000,0.000129132,2147483646,prefix,1138772,97.6665,
sorting,84,89,100000,0.000126247,2147483646,prefix,956478,54.5675,
sorting,84,89,100000,0.000126247,2147483646,prefix,846607,60.0292,
sorting,85,90,100000,0.000123457,2147483646,prefix,946714,75.3328,
sorting,85,90,100000,0.000123457,2147483646,prefix,975932,64.659,
sorting,86,91,100000,0.000120758,2147483646,prefix,986849,57.8735,
sorting,86,91,100000,0.000120758,2147483646,prefix,1005610,58.7299,
sorting,87,92,100000,0.000118147,2147483646,prefix,933806,58.6429,
sorting,87,92,100000,0.000118147,2147483646,prefix,1414416,131.288,
sorting,88,93,100000,0.00011562,2147483646,prefix,1032933,108.91,
sorting,88,93,100000,0.00011562,2147483646,prefix,1104995,116.366,
sorting,89,94,100000,0.000113173,2147483646,prefix,1127437,103.625,
sorting,89,94,100000,0.000113173,2147483646,prefix,993410,96.205,
sorting,90,95,100000,0.000110803,2147483646,prefix,874629,71.9252,
sorting,90,95,100000,0.000110803,2147483646,prefix,1207248,113.372,
sorting,91,96,100000,0.000108507,2147483646,prefix,1287316,144.117,
sorting,91,96,100000,0.000108507,2147483646,prefix,937622,80.6653,
sorting,92,97,100000,0.000106281,2147483646,prefix,1062886,94.9381,
sorting,92,97,100000,0.000106281,2147483646,prefix,1315158,114.869,
sorting,93,98,100000,0.000104123,2147483646,prefix,1109231,128.94,
sorting,93,98,100000,0.000104123,2147483646,prefix,1233885,143.356,
sorting,94,99,100000,0.00010203,2147483646,prefix,1089457,123.08,
sorting,94,99,100000,0.00010203,2147483646,prefix,1356227,135.559,
sorting,95,100,100000,0.0001,2147483646,prefix,1475633,145.631,
sorting,95,100,100000,0.0001,2147483646,prefix,1390773,105.555,
sorting,0,5,100000,0.04,2147483646,prefix,108,0.000130608,
sorting,0,5,100000,0.04,2147483646,prefix,73,8.7444e-05,
sorting,1,6,100000,0.0277778,2147483646,prefix,107,0.000156101,
sorting,1,6,100000,0.0277778,2147483646,prefix,254,0.000357809,
sorting,2,7,100000,0.0204082,2147483646,prefix,346,0.000569018,
sorting,2,7,100000,0.0204082,2147483646,prefix,180,0.000369334,
sorting,3,8,100000,0.015625,2147483646,prefix,557,0.00110535,
sorting,3,8,100000,0.015625,2147483646,prefix,265,0.000522082,
sorting,4,9,100000,0.0123457,2147483646,prefix,936,0.00211452,
sorting,4,9,100000,0.0123457,2147483646,prefix,506,0.00113531,
sorting,5,10,100000,0.01,2147483646,prefix,560,0.00142069,
sorting,5,10,100000,0.01,2147483646,prefix,803,0.00204083,
sorting,6,11,100000,0.00826446,2147483646,prefix,1341,0.0038412,
sorting,6,11,100000,0.00826446,2147483646,prefix,1529,0.00436167,
sorting,7,12,100000,0.00694444,2147483646,prefix,1856,0.00596647,
sorting,7,12,100000,0.00694444,2147483646,prefix,2156,0.00699416,
sorting,8,13,100000,0.00591716,2147483646,prefix,1582,0.00557905,
sorting,8,13,100000,0.00591716,2147483646,prefix,3190,0.0112356,
sorting,9,14,100000,0.00510204,2147483646,prefix,3179,0.0121977,
sorting,9,14,100000,0.00510204,2147483646,prefix,4142,0.0159316,
sorting,10,15,100000,0.00444444,2147483646,prefix,3994,0.0165638,
sorting,10,15,100000,0.00444444,2147483646,prefix,2385,0.0100133,
sorting,11,16,100000,0.00390625,2147483646,prefix,6079,0.0271661,
sorting,11,16,100000,0.00390625,2147483646,prefix,3850,0.017139,
sorting,12,17,100000,0.00346021,2147483646,prefix,7454,0.0369538,
sorting,12,17,100000,0.00346021,2147483646,prefix,4164,0.0203245,
sorting,13,18,100000,0.00308642,2147483646,prefix,6511,0.0343514,
sorting,13,18,100000,0.00308642,2147483646,prefix,7682,0.0365529,
sorting,14,19,100000,0.00277008,2147483646,prefix,6524,0.0333022,
sorting,14,19,100000,0.00277008,2147483646,prefix,8032,0.0415299,
sorting,15,20,100000,0.0025,2147483646,prefix,7906,0.0434852,
sorting,15,20,100000,0.0025,2147483646,prefix,12457,0.068349,
sorting,16,21,100000,0.00226757,2147483646,prefix,15153,0.0890833,
sorting,16,21,100000,0.00226757,2147483646,prefix,9775,0.0572729,
sorting,17,22,100000,0.00206612,2147483646,prefix,12749,0.0793063,
sorting,17,22,100000,0.00206612,2147483646,prefix,14784,0.0926466,
sorting,18,23,100000,0.00189036,2147483646,prefix,12213,0.0818596,
sorting,18,23,100000,0.00189036,2147483646,prefix,20952,0.139539,
sorting,19,24,100000,0.00173611,2147483646,prefix,11933,0.0848465,
sorting,19,24,100000,0.00173611,2147483646,prefix,11606,0.0822904,
sorting,20,25,100000,0.0016,2147483646,prefix,17102,0.126825,
sorting,20,25,100000,0.0016,2147483646,prefix,14245,0.105586,
sorting,21,26,100000,0.00147929,2147483646,prefix,26422,0.215631,
sorting,21,26,100000,0.00147929,2147483646,prefix,26038,0.204933,
sorting,22,27,100000,0.00137174,2147483646,prefix,12982,0.107347,
sorting,22,27,100000,0.00137174,2147483646,prefix,21188,0.174974,
sorting,23,28,100000,0.00127551,2147483646,prefix,31846,0.279278,
sorting,23,28,100000,0.00127551,2147483646,prefix,24572,0.215123,
sorting,24,29,100000,0.00118906,2147483646,prefix,20831,0.191644,
sorting,24,29,100000,0.00118906,2147483646,prefix,37663,0.387742,
sorting,25,30,100000,0.00111111,2147483646,prefix,25867,0.286974,
sorting,25,30,100000,0.00111111,2147483646,prefix,29002,0.28235,
sorting,26,31,100000,0.00104058,2147483646,prefix,18226,0.187618,
sorting,26,31,100000,0.00104058,2147483646,prefix,27159,0.278846,
sorting,27,32,100000,0.000976562,2147483646,prefix,30458,0.340942,
sorting,27,32,100000,0.000976562,2147483646,prefix,61329,0.657395,
sorting,28,33,100000,0.000918274,2147483646,prefix,41861,0.48633,
sorting,28,33,100000,0.000918274,2147483646,prefix,61552,0.685483,
sorting,29,34,100000,0.000865052,2147483646,prefix,42093,0.490125,
sorting,29,34,100000,0.000865052,2147483646,prefix,53005,1.06561,
sorting,30,35,100000,0.000816327,2147483646,prefix,54882,0.737185,
sorting,30,35,100000,0.000816327,2147483646,prefix,52008,0.884485,
sorting,31,36,100000,0.000771605,2147483646,prefix,54914,1.32245,
sorting,31,36,100000,0.000771605,2147483646,prefix,69153,1.66203,
sorting,32,37,100000,0.00073046,2147483646,prefix,69749,1.74668,
sorting,32,37,100000,0.00073046,2147483646,prefix,79304,1.98566,
sorting,33,38,100000,0.000692521,2147483646,prefix,75539,1.97589,
sorting,33,38,100000,0.000692521,2147483646,prefix,67796,1.77172,
sorting,34,39,100000,0.000657462,2147483646,prefix,55162,1.04736,
sorting,34,39,100000,0.000657462,2147483646,prefix,69028,1.00977,
sorting,35,40,100000,0.000625,2147483646,prefix,78363,1.16991,
sorting,35,40,100000,0.000625,2147483646,prefix,72595,1.11033,
sorting,36,41,100000,0.000594884,2147483646,prefix,97791,1.53129,
sorting,36,41,100000,0.000594884,2147483646,prefix,82287,2.0009,
sorting,37,42,100000,0.000566893,2147483646,prefix,100024,2.98706,
sorting,37,42,100000,0.000566893,2147483646,prefix,75881,2.26625,
sorting,38,43,100000,0.000540833,2147483646,prefix,91091,2.81095,
sorting,38,43,100000,0.000540833,2147483646,prefix,111149,3.43336,
sorting,39,44,100000,0.000516529,2147483646,prefix,116449,3.75278,
sorting,39,44,100000,0.000516529,2147483646,prefix,115920,3.73554,
sorting,40,45,100000,0.000493827,2147483646,prefix,139466,4.62353,
sorting,40,45,100000,0.000493827,2147483646,prefix,91668,3.03554,
sorting,41,46,100000,0.00047259,2147483646,prefix,136616,4.6741,
sorting,41,46,100000,0.00047259,2147483646,prefix,118418,4.05048,
sorting,42,47,100000,0.000452694,2147483646,prefix,138080,4.91273,
sorting,42,47,100000,0.000452694,2147483646,prefix,99422,3.5325,
sorting,43,48,100000,0.000434028,2147483646,prefix,135796,4.9634,
sorting,43,48,100000,0.000434028,2147483646,prefix,128586,4.70042,
sorting,44,49,100000,0.000416493,2147483646,prefix,143073,5.40625,
sorting,44,49,100000,0.000416493,2147483646,prefix,112759,4.2739,
sorting,45,50,100000,0.0004,2147483646,prefix,173233,6.75303,
sorting,45,50,100000,0.0004,2147483646,prefix,140413,5.46417,
sorting,46,51,100000,0.000384468,2147483646,prefix,162991,6.54336,
sorting,46,51,100000,0.000384468,2147483646,prefix,139753,5.62184,
sorting,47,52,100000,0.000369822,2147483646,prefix,173156,4.44668,
sorting,47,52,100000,0.000369822,2147483646,prefix,151854,3.56824,
sorting,48,53,100000,0.000355999,2147483646,prefix,222268,5.4097,
sorting,48,53,100000,0.000355999,2147483646,prefix,199441,4.95581,
sorting,49,54,100000,0.000342936,2147483646,prefix,210722,5.37986,
sorting,49,54,100000,0.000342936,2147483646,prefix,247350,6.10662,
sorting,50,55,100000,0.000330579,2147483646,prefix,240887,7.31062,
sorting,50,55,100000,0.000330579,2147483646,prefix,190408,7.0511,
sorting,51,56,100000,0.000318878,2147483646,prefix,201349,9.50542,
sorting,51,56,100000,0.000318878,2147483646,prefix,163723,7.72413,
sorting,52,57,100000,0.000307787,2147483646,prefix,215108,10.3757,
sorting,52,57,100000,0.000307787,2147483646,prefix,233936,11.2857,
sorting,53,58,100000,0.000297265,2147483646,prefix,231146,11.527,
sorting,53,58,100000,0.000297265,2147483646,prefix,292822,14.608,
sorting,54,59,100000,0.000287274,2147483646,prefix,224076,11.4853,
sorting,54,59,100000,0.000287274,2147483646,prefix,266143,13.626,
sorting,55,60,100000,0.000277778,2147483646,prefix,227155,11.9029,
sorting,55,60,100000,0.000277778,2147483646,prefix,333986,17.5108,
sorting,56,61,100000,0.000268745,2147483646,prefix,237183,12.707,
sorting,56,61,100000,0.000268745,2147483646,prefix,283595,15.1748,
sorting,57,62,100000,0.000260146,2147483646,prefix,318765,17.563,
sorting,57,62,100000,0.000260146,2147483646,prefix,274295,15.1303,
sorting,58,63,100000,0.000251953,2147483646,prefix,356339,20.1474,
sorting,58,63,100000,0.000251953,2147483646,prefix,368481,20.8017,
sorting,59,64,100000,0.000244141,2147483646,prefix,328256,18.8816,
sorting,59,64,100000,0.000244141,2147483646,prefix,370104,21.2616,
sorting,60,65,100000,0.000236686,2147483646,prefix,255452,15.1259,
sorting,60,65,100000,0.000236686,2147483646,prefix,383217,22.7257,
sorting,61,66,100000,0.000229568,2147483646,prefix,331638,20.2202,
sorting,61,66,100000,0.000229568,2147483646,prefix,374509,19.2093,
sorting,62,67,100000,0.000222767,2147483646,prefix,362249,22.8677,
sorting,62,67,100000,0.000222767,2147483646,prefix,331383,20.9553,
sorting,63,68,100000,0.000216263,2147483646,prefix,475004,19.5073,
sorting,63,68,100000,0.000216263,2147483646,prefix,409536,15.101,
sorting,64,69,100000,0.00021004,2147483646,prefix,365105,14.4046,
sorting,64,69,100000,0.00021004,2147483646,prefix,455693,25.703,
sorting,65,70,100000,0.000204082,2147483646,prefix,339321,22.9586,
sorting,65,70,100000,0.000204082,2147483646,prefix,566224,25.912,
sorting,66,71,100000,0.000198373,2147483646,prefix,465575,23.6078,
sorting,66,71,100000,0.000198373,2147483646,prefix,453744,31.4291,
sorting,67,72,100000,0.000192901,2147483646,prefix,581117,41.5611,
sorting,67,72,100000,0.000192901,2147483646,prefix,425542,30.4855,
sorting,68,73,100000,0.000187652,2147483646,prefix,605898,35.6488,
sorting,68,73,100000,0.000187652,2147483646,prefix,506774,21.3424,
sorting,69,74,100000,0.000182615,2147483646,prefix,507911,22.9604,
sorting,69,74,100000,0.000182615,2147483646,prefix,670277,29.5861,
sorting,70,75,100000,0.000177778,2147483646,prefix,616470,28.1238,
sorting,70,75,100000,0.000177778,2147483646,prefix,561540,25.3724,
sorting,71,76,100000,0.00017313,2147483646,prefix,546945,26.319,
sorting,71,76,100000,0.00017313,2147483646,prefix,640537,31.946,
sorting,72,77,100000,0.000168663,2147483646,prefix,546942,25.551,
sorting,72,77,100000,0.000168663,2147483646,prefix,747598,44.1451,
sorting,73,78,100000,0.000164366,2147483646,prefix,515864,41.7391,
sorting,73,78,100000,0.000164366,2147483646,prefix,705061,57.1083,
sorting,74,79,100000,0.000160231,2147483646,prefix,572566,47.3529,
sorting,74,79,100000,0.000160231,2147483646,prefix,487943,40.3807,
sorting,75,80,100000,0.00015625,2147483646,prefix,738352,62.2206,
sorting,75,80,100000,0.00015625,2147483646,prefix,665258,53.1352,
sorting,76,81,100000,0.000152416,2147483646,prefix,743886,62.9805,
sorting,76,81,100000,0.000152416,2147483646,prefix,810729,68.6003,
sorting,77,82,100000,0.000148721,2147483646,prefix,647751,55.8556,
sorting,77,82,100000,0.000148721,2147483646,prefix,801421,69.0341,
sorting,78,83,100000,0.000145159,2147483646,prefix,724459,63.7804,
sorting,78,83,100000,0.000145159,2147483646,prefix,427384,37.5724,
sorting,79,84,100000,0.000141723,2147483646,prefix,700618,63.1666,
sorting,79,84,100000,0.000141723,2147483646,prefix,959711,86.5557,
sorting,80,85,100000,0.000138408,2147483646,prefix,756323,69.0507,
sorting,80,85,100000,0.000138408,2147483646,prefix,707061,64.6043,
sorting,81,86,100000,0.000135208,2147483646,prefix,817561,76.0635,
sorting,81,86,100000,0.000135208,2147483646,prefix,844735,78.6574,
sorting,82,87,100000,0.000132118,2147483646,prefix,776971,73.6026,
sorting,82,87,100000,0.000132118,2147483646,prefix,793980,75.1014,
sorting,83,88,100000,0.000129132,2147483646,prefix,1056606,101.931,
sorting,83,88,100000,0.000129132,2147483646,prefix,821702,79.2953,
sorting,84,89,100000,0.000126247,2147483646,prefix,1128248,111.965,
sorting,84,89,100000,0.000126247,2147483646,prefix,851090,84.3554,
sorting,85,90,100000,0.000123457,2147483646,prefix,1213949,121.147,
sorting,85,90,100000,0.000123457,2147483646,prefix,1039722,103.68,
sorting,86,91,100000,0.000120758,2147483646,prefix,1066215,108.481,
sorting,86,91,100000,0.000120758,2147483646,prefix,953028,97.3009,
sorting,87,92,100000,0.000118147,2147483646,prefix,1119306,116.414,
sorting,87,92,100000,0.000118147,2147483646,prefix,832712,86.532,
sorting,88,93,100000,0.00011562,2147483646,prefix,1070040,113.337,
sorting,88,93,100000,0.00011562,2147483646,prefix,1006390,106.692,
sorting,89,94,100000,0.000113173,2147483646,prefix,937687,100.903,
sorting,89,94,100000,0.000113173,2147483646,prefix,1129790,121.56,
sorting,90,95,100000,0.000110803,2147483646,prefix,1168227,127.495,
sorting,90,95,100000,0.000110803,2147483646,prefix,1322848,144.287,
sorting,91,96,100000,0.000108507,2147483646,prefix,1357454,151.608,
sorting,91,96,100000,0.000108507,2147483646,prefix,1264736,141.406,
sorting,92,97,100000,0.000106281,2147483646,prefix,1322773,150.784,
sorting,92,97,100000,0.000106281,2147483646,prefix,1099184,101.956,
sorting,93,98,100000,0.000104123,2147483646,prefix,1338831,91.7995,
sorting,93,98,100000,0.000104123,2147483646,prefix,1195567,79.738,
sorting,94,99,100000,0.00010203,2147483646,prefix,1227885,83.8295,
sorting,94,99,100000,0.00010203,2147483646,prefix,1260639,84.7561,
sorting,95,100,100000,0.0001,2147483646,prefix,1465946,99.2318,
sorting,95,100,100000,0.0001,2147483646,prefix,1324949,89.2795,
sorting,0,5,100000,0.04,2147483646,prefix,76,0.000188369,
sorting,0,5,100000,0.04,2147483646,prefix,88,0.000207227,
sorting,1,6,100000,0.0277778,2147483646,prefix,127,0.00036654,
sorting,1,6,100000,0.0277778,2147483646,prefix,64,0.000185366,
sorting,2,7,100000,0.0204082,2147483646,prefix,162,0.000563989,
sorting,2,7,100000,0.0204082,2147483646,prefix,371,0.0012134,
sorting,3,8,100000,0.015625,2147483646,prefix,462,0.00172828,
sorting,3,8,100000,0.015625,2147483646,prefix,640,0.00239774,
sorting,4,9,100000,0.0123457,2147483646,prefix,372,0.00161626,
sorting,4,9,100000,0.0123457,2147483646,prefix,597,0.0025896,
sorting,5,10,100000,0.01,2147483646,prefix,1002,0.00488732,
sorting,5,10,100000,0.01,2147483646,prefix,620,0.00302933,
sorting,6,11,100000,0.00826446,2147483646,prefix,458,0.00254036,
sorting,6,11,100000,0.00826446,2147483646,prefix,1178,0.00649331,
sorting,7,12,100000,0.00694444,2147483646,prefix,1361,0.0083237,
sorting,7,12,100000,0.00694444,2147483646,prefix,1497,0.00925283,
sorting,8,13,100000,0.00591716,2147483646,prefix,1308,0.00888748,
sorting,8,13,100000,0.00591716,2147483646,prefix,3233,0.0219246,
sorting,9,14,100000,0.00510204,2147483646,prefix,3378,0.0250555,
sorting,9,14,100000,0.00510204,2147483646,prefix,2350,0.0173587,
sorting,10,15,100000,0.00444444,2147483646,prefix,4963,0.039907,
sorting,10,15,100000,0.00444444,2147483646,prefix,3026,0.0242639,
sorting,11,16,100000,0.00390625,2147483646,prefix,5214,0.042988,
sorting,11,16,100000,0.00390625,2147483646,prefix,3432,0.0267306,
sorting,12,17,100000,0.00346021,2147483646,prefix,7293,0.0616649,
sorting,12,17,100000,0.00346021,2147483646,prefix,3937,0.0333455,
sorting,13,18,100000,0.00308642,2147483646,prefix,7872,0.0717914,
sorting,13,18,100000,0.00308642,2147483646,prefix,6993,0.0641651,
sorting,14,19,100000,0.00277008,2147483646,prefix,10415,0.102299,
sorting,14,19,100000,0.00277008,2147483646,prefix,4099,0.0405396,
sorting,15,20,100000,0.0025,2147483646,prefix,9049,0.0955344,
sorting,15,20,100000,0.0025,2147483646,prefix,10551,0.111523,
sorting,16,21,100000,0.00226757,2147483646,prefix,16254,0.18266,
sorting,16,21,100000,0.00226757,2147483646,prefix,7448,0.0838804,
sorting,17,22,100000,0.00206612,2147483646,prefix,9929,0.119892,
sorting,17,22,100000,0.00206612,2147483646,prefix,12689,0.153136,
sorting,18,23,100000,0.00189036,2147483646,prefix,13974,0.178358,
sorting,18,23,100000,0.00189036,2147483646,prefix,23805,0.303707,
sorting,19,24,100000,0.00173611,2147483646,prefix,20299,0.274509,
sorting,19,24,100000,0.00173611,2147483646,prefix,21574,0.291869,
sorting,20,25,100000,0.0016,2147483646,prefix,9953,0.141961,
sorting,20,25,100000,0.0016,2147483646,prefix,21369,0.305715,
sorting,21,26,100000,0.00147929,2147483646,prefix,16357,0.246068,
sorting,21,26,100000,0.00147929,2147483646,prefix,22302,0.336998,
sorting,22,27,100000,0.00137174,2147483646,prefix,21122,0.334011,
sorting,22,27,100000,0.00137174,2147483646,prefix,20866,0.32967,
sorting,23,28,100000,0.00127551,2147483646,prefix,31874,0.530867,
sorting,23,28,100000,0.00127551,2147483646,prefix,27141,0.451932,
sorting,24,29,100000,0.00118906,2147483646,prefix,28514,0.499452,
sorting,24,29,100000,0.00118906,2147483646,prefix,39533,0.662548,
sorting,25,30,100000,0.00111111,2147483646,prefix,28846,0.285132,
sorting,25,30,100000,0.00111111,2147483646,prefix,24638,0.249515,
sorting,26,31,100000,0.00104058,2147483646,prefix,21620,0.301538,
sorting,26,31,100000,0.00104058,2147483646,prefix,36434,0.695791,
sorting,27,32,100000,0.000976562,2147483646,prefix,46617,0.541201,
sorting,27,32,100000,0.000976562,2147483646,prefix,37945,0.41309,
sorting,28,33,100000,0.000918274,2147483646,prefix,37718,0.433086,
sorting,28,33,100000,0.000918274,2147483646,prefix,49954,0.635635,
sorting,29,34,100000,0.000865052,2147483646,prefix,45592,0.751627,
sorting,29,34,100000,0.000865052,2147483646,prefix,51594,0.862969,
sorting,30,35,100000,0.000816327,2147483646,prefix,52782,0.894135,
sorting,30,35,100000,0.000816327,2147483646,prefix,52232,0.900553,
sorting,31,36,100000,0.000771605,2147483646,prefix,48843,0.881206,
sorting,31,36,100000,0.000771605,2147483646,prefix,59978,1.05115,
sorting,32,37,100000,0.00073046,2147483646,prefix,79301,1.0784,
sorting,32,37,100000,0.00073046,2147483646,prefix,70601,0.976056,
sorting,33,38,100000,0.000692521,2147483646,prefix,49286,0.701871,
sorting,33,38,100000,0.000692521,2147483646,prefix,60975,0.911103,
sorting,34,39,100000,0.000657462,2147483646,prefix,82353,1.21412,
sorting,34,39,100000,0.000657462,2147483646,prefix,64610,0.951141,
sorting,35,40,100000,0.000625,2147483646,prefix,87856,1.35557,
sorting,35,40,100000,0.000625,2147483646,prefix,68109,1.05929,
sorting,36,41,100000,0.000594884,2147483646,prefix,101385,1.84342,
sorting,36,41,100000,0.000594884,2147483646,prefix,81885,1.54079,
sorting,37,42,100000,0.000566893,2147483646,prefix,128395,2.19432,
sorting,37,42,100000,0.000566893,2147483646,prefix,91360,1.52424,
sorting,38,43,100000,0.000540833,2147483646,prefix,103738,1.80784,
sorting,38,43,100000,0.000540833,2147483646,prefix,83621,1.44966,
sorting,39,44,100000,0.000516529,2147483646,prefix,120394,2.18111,
sorting,39,44,100000,0.000516529,2147483646,prefix,106138,1.91202,
sorting,40,45,100000,0.000493827,2147483646,prefix,122129,2.36291,
sorting,40,45,100000,0.000493827,2147483646,prefix,96269,1.86848,
sorting,41,46,100000,0.00047259,2147483646,prefix,167976,3.20488,
sorting,41,46,100000,0.00047259,2147483646,prefix,135437,2.9938,
sorting,42,47,100000,0.000452694,2147483646,prefix,174522,3.80115,
sorting,42,47,100000,0.000452694,2147483646,prefix,131741,2.67052,
sorting,43,48,100000,0.000434028,2147483646,prefix,153548,3.14966,
sorting,43,48,100000,0.000434028,2147483646,prefix,93057,1.89641,
sorting,44,49,100000,0.000416493,2147483646,prefix,164775,4.60524,
sorting,44,49,100000,0.000416493,2147483646,prefix,167223,3.76206,
sorting,45,50,100000,0.0004,2147483646,prefix,154579,3.92912,
sorting,45,50,100000,0.0004,2147483646,prefix,169781,4.38201,
sorting,46,51,100000,0.000384468,2147483646,prefix,157576,3.60099,
sorting,46,51,100000,0.000384468,2147483646,prefix,153166,3.70086,
sorting,47,52,100000,0.000369822,2147483646,prefix,219459,5.95989,
sorting,47,52,100000,0.000369822,2147483646,prefix,135102,3.09699,
sorting,48,53,100000,0.000355999,2147483646,prefix,179649,4.39086,
sorting,48,53,100000,0.000355999,2147483646,prefix,212194,5.30657,
sorting,49,54,100000,0.000342936,2147483646,prefix,154367,3.9754,
sorting,49,54,100000,0.000342936,2147483646,prefix,179625,4.54433,
sorting,50,55,100000,0.000330579,2147483646,prefix,232756,5.94308,
sorting,50,55,100000,0.000330579,2147483646,prefix,256183,7.19656,
sorting,51,56,100000,0.000318878,2147483646,prefix,179975,4.85779,
sorting,51,56,100000,0.000318878,2147483646,prefix,210936,5.69093,
sorting,52,57,100000,0.000307787,2147483646,prefix,218702,10.2587,
sorting,52,57,100000,0.000307787,2147483646,prefix,222261,7.37524,
sorting,53,58,100000,0.000297265,2147483646,prefix,325426,12.3839,
sorting,53,58,100000,0.000297265,2147483646,prefix,239164,7.74973,
sorting,54,59,100000,0.000287274,2147483646,prefix,219012,7.51752,
sorting,54,59,100000,0.000287274,2147483646,prefix,234547,9.02776,
sorting,55,60,100000,0.000277778,2147483646,prefix,275120,9.31859,
sorting,55,60,100000,0.000277778,2147483646,prefix,258832,7.94486,
sorting,56,61,100000,0.000268745,2147483646,prefix,292257,9.64784,
sorting,56,61,100000,0.000268745,2147483646,prefix,277916,8.4982,
sorting,57,62,100000,0.000260146,2147483646,prefix,367346,13.871,
sorting,57,62,100000,0.000260146,2147483646,prefix,343584,12.139,
sorting,58,63,100000,0.000251953,2147483646,prefix,357617,11.5339,
sorting,58,63,100000,0.000251953,2147483646,prefix,288727,9.2612,
sorting,59,64,100000,0.000244141,2147483646,prefix,351783,11.9979,
sorting,59,64,100000,0.000244141,2147483646,prefix,334358,11.631,
sorting,60,65,100000,0.000236686,2147483646,prefix,376719,12.9056,
sorting,60,65,100000,0.000236686,2147483646,prefix,328784,11.3096,
sorting,61,66,100000,0.000229568,2147483646,prefix,337553,16.3941,
sorting,61,66,100000,0.000229568,2147483646,prefix,319829,19.9452,
sorting,62,67,100000,0.000222767,2147483646,prefix,348747,21.8647,
sorting,62,67,100000,0.000222767,2147483646,prefix,406908,25.2741,
sorting,63,68,100000,0.000216263,2147483646,prefix,434632,27.7067,
sorting,63,68,100000,0.000216263,2147483646,prefix,373342,23.7647,
sorting,64,69,100000,0.00021004,2147483646,prefix,468988,30.5107,
sorting,64,69,100000,0.00021004,2147483646,prefix,507674,26.9656,
sorting,65,70,100000,0.000204082,2147483646,prefix,524350,23.5145,
sorting,65,70,100000,0.000204082,2147483646,prefix,438785,24.8052,
sorting,66,71,100000,0.000198373,2147483646,prefix,554645,25.7977,
sorting,66,71,100000,0.000198373,2147483646,prefix,438632,18.7492,
sorting,67,72,100000,0.000192901,2147483646,prefix,522174,27.4238,
sorting,67,72,100000,0.000192901,2147483646,prefix,558811,38.5853,
sorting,68,73,100000,0.000187652,2147483646,prefix,511354,36.2187,
sorting,68,73,100000,0.000187652,2147483646,prefix,541561,38.3601,
sorting,69,74,100000,0.000182615,2147483646,prefix,499736,36.1061,
sorting,69,74,100000,0.000182615,2147483646,prefix,462852,31.2712,
sorting,70,75,100000,0.000177778,2147483646,prefix,612746,44.2972,
sorting,70,75,100000,0.000177778,2147483646,prefix,467208,33.2635,
sorting,71,76,100000,0.00017313,2147483646,prefix,563824,35.0585,
sorting,71,76,100000,0.00017313,2147483646,prefix,643091,34.961,
sorting,72,77,100000,0.000168663,2147483646,prefix,571407,24.9964,
sorting,72,77,100000,0.000168663,2147483646,prefix,710830,31.0156,
sorting,73,78,100000,0.000164366,2147483646,prefix,497728,22.1964,
sorting,73,78,100000,0.000164366,2147483646,prefix,499653,22.4816,
sorting,74,79,100000,0.000160231,2147483646,prefix,654781,30.1594,
sorting,74,79,100000,0.000160231,2147483646,prefix,743454,34.0957,
sorting,75,80,100000,0.00015625,2147483646,prefix,871298,42.4841,
sorting,75,80,100000,0.00015625,2147483646,prefix,676865,31.7613,
sorting,76,81,100000,0.000152416,2147483646,prefix,876956,41.778,
sorting,76,81,100000,0.000152416,2147483646,prefix,643282,41.4055,
sorting,77,82,100000,0.000148721,2147483646,prefix,771291,39.9782,
sorting,77,82,100000,0.000148721,2147483646,prefix,691628,33.4668,
sorting,78,83,100000,0.000145159,2147483646,prefix,651968,32.722,
sorting,78,83,100000,0.000145159,2147483646,prefix,819963,40.6515,
sorting,79,84,100000,0.000141723,2147483646,prefix,829066,42.0096,
sorting,79,84,100000,0.000141723,2147483646,prefix,651210,38.1008,
sorting,80,85,100000,0.000138408,2147483646,prefix,662569,34.6555,
sorting,80,85,100000,0.000138408,2147483646,prefix,698033,36.3877,
sorting,81,86,100000,0.000135208,2147483646,prefix,899903,47.1414,
sorting,81,86,100000,0.000135208,2147483646,prefix,706677,41.7235,
sorting,82,87,100000,0.000132118,2147483646,prefix,682762,64.9698,
sorting,82,87,100000,0.000132118,2147483646,prefix,918256,87.2968,
sorting,83,88,100000,0.000129132,2147483646,prefix,850210,82.0203,
sorting,83,88,100000,0.000129132,2147483646,prefix,991683,95.8313,
sorting,84,89,100000,0.000126247,2147483646,prefix,1136873,112.953,
sorting,84,89,100000,0.000126247,2147483646,prefix,1004291,99.6751,
sorting,85,90,100000,0.000123457,2147483646,prefix,1005404,65.2333,
sorting,85,90,100000,0.000123457,2147483646,prefix,837620,75.7055,
sorting,86,91,100000,0.000120758,2147483646,prefix,999675,99.1534,
sorting,86,91,100000,0.000120758,2147483646,prefix,964474,98.3771,
sorting,87,92,100000,0.000118147,2147483646,prefix,782237,80.4434,
sorting,87,92,100000,0.000118147,2147483646,prefix,976787,100.618,
sorting,88,93,100000,0.00011562,2147483646,prefix,1229926,129.241,
sorting,88,93,100000,0.00011562,2147483646,prefix,1225336,128.721,
sorting,89,94,100000,0.000113173,2147483646,prefix,958922,103.094,
sorting,89,94,100000,0.000113173,2147483646,prefix,1271283,136.616,
sorting,90,95,100000,0.000110803,2147483646,prefix,1166133,126.812,
sorting,90,95,100000,0.000110803,2147483646,prefix,1117126,116.248,
sorting,91,96,100000,0.000108507,2147483646,prefix,1128448,125.319,
sorting,91,96,100000,0.000108507,2147483646,prefix,1308488,142.848,
sorting,92,97,100000,0.000106281,2147483646,prefix,1345544,151.383,
sorting,92,97,100000,0.000106281,2147483646,prefix,1237326,138.994,
sorting,93,98,100000,0.000104123,2147483646,prefix,1185086,115.123,
sorting,93,98,100000,0.000104123,2147483646,prefix,1180721,125.691,
sorting,94,99,100000,0.00010203,2147483646,prefix,1369612,113.292,
sorting,94,99,100000,0.00010203,2147483646,prefix,1411000,131.643,
sorting,95,100,100000,0.0001,2147483646,prefix,1396165,155.641,
sorting,95,100,100000,0.0001,2147483646,prefix,1185879,103.693,
sorting,0,5,100000,0.04,2147483646,prefix,188,0.000471026,
sorting,0,5,100000,0.04,2147483646,prefix,111,0.000260727,
sorting,1,6,100000,0.0277778,2147483646,prefix,192,0.000539194,
sorting,1,6,100000,0.0277778,2147483646,prefix,585,0.00162121,
sorting,2,7,100000,0.0204082,2147483646,prefix,271,0.000877098,
sorting,2,7,100000,0.0204082,2147483646,prefix,98,0.000320234,
sorting,3,8,100000,0.015625,2147483646,prefix,441,0.00168233,
sorting,3,8,100000,0.015625,2147483646,prefix,659,0.00248385,
sorting,4,9,100000,0.0123457,2147483646,prefix,536,0.00232084,
sorting,4,9,100000,0.0123457,2147483646,prefix,405,0.00124336,
sorting,5,10,100000,0.01,2147483646,prefix,1263,0.0039482,
sorting,5,10,100000,0.01,2147483646,prefix,418,0.001171,
sorting,6,11,100000,0.00826446,2147483646,prefix,1102,0.00373273,
sorting,6,11,100000,0.00826446,2147483646,prefix,1478,0.0044253,
sorting,7,12,100000,0.00694444,2147483646,prefix,2541,0.00814804,
sorting,7,12,100000,0.00694444,2147483646,prefix,1597,0.00513624,
sorting,8,13,100000,0.00591716,2147483646,prefix,2460,0.00881352,
sorting,8,13,100000,0.00591716,2147483646,prefix,1590,0.00568466,
sorting,9,14,100000,0.00510204,2147483646,prefix,2035,0.00791931,
sorting,9,14,100000,0.00510204,2147483646,prefix,2397,0.0092888,
sorting,10,15,100000,0.00444444,2147483646,prefix,4835,0.0203964,
sorting,10,15,100000,0.00444444,2147483646,prefix,3953,0.0167682,
sorting,11,16,100000,0.00390625,2147483646,prefix,4649,0.0212385,
sorting,11,16,100000,0.00390625,2147483646,prefix,5167,0.0237173,
sorting,12,17,100000,0.00346021,2147483646,prefix,5231,0.0257846,
sorting,12,17,100000,0.00346021,2147483646,prefix,5979,0.0306958,
sorting,13,18,100000,0.00308642,2147483646,prefix,4598,0.0225938,
sorting,13,18,100000,0.00308642,2147483646,prefix,4760,0.0228879,
sorting,14,19,100000,0.00277008,2147483646,prefix,9071,0.0468471,
sorting,14,19,100000,0.00277008,2147483646,prefix,5471,0.0282723,
sorting,15,20,100000,0.0025,2147483646,prefix,5074,0.0280301,
sorting,15,20,100000,0.0025,2147483646,prefix,8946,0.0516445,
sorting,16,21,100000,0.00226757,2147483646,prefix,15459,0.0921916,
sorting,16,21,100000,0.00226757,2147483646,prefix,8600,0.0519072,
sorting,17,22,100000,0.00206612,2147483646,prefix,9178,0.0602212,
sorting,17,22,100000,0.00206612,2147483646,prefix,17214,0.110869,
sorting,18,23,100000,0.00189036,2147483646,prefix,18090,0.122913,
sorting,18,23,100000,0.00189036,2147483646,prefix,10481,0.0725522,
sorting,19,24,100000,0.00173611,2147483646,prefix,14508,0.104226,
sorting,19,24,100000,0.00173611,2147483646,prefix,13145,0.0948615,
sorting,20,25,100000,0.0016,2147483646,prefix,17280,0.132201,
sorting,20,25,100000,0.0016,2147483646,prefix,17644,0.136254,
sorting,21,26,100000,0.00147929,2147483646,prefix,21267,0.172141,
sorting,21,26,100000,0.00147929,2147483646,prefix,14884,0.120602,
sorting,22,27,100000,0.00137174,2147483646,prefix,19136,0.163827,
sorting,22,27,100000,0.00137174,2147483646,prefix,27328,0.234081,
sorting,23,28,100000,0.00127551,2147483646,prefix,23886,0.310768,
sorting,23,28,100000,0.00127551,2147483646,prefix,28500,0.32457,
sorting,24,29,100000,0.00118906,2147483646,prefix,20630,0.19702,
sorting,24,29,100000,0.00118906,2147483646,prefix,29987,0.284532,
sorting,25,30,100000,0.00111111,2147483646,prefix,20270,0.202636,
sorting,25,30,100000,0.00111111,2147483646,prefix,32997,0.335629,
sorting,26,31,100000,0.00104058,2147483646,prefix,36857,0.382859,
sorting,26,31,100000,0.00104058,2147483646,prefix,28751,0.29856,
sorting,27,32,100000,0.000976562,2147483646,prefix,43767,0.486731,
sorting,27,32,100000,0.000976562,2147483646,prefix,39979,0.437098,
sorting,28,33,100000,0.000918274,2147483646,prefix,60791,0.693502,
sorting,28,33,100000,0.000918274,2147483646,prefix,44025,0.817946,
sorting,29,34,100000,0.000865052,2147483646,prefix,30748,0.674867,
sorting,29,34,100000,0.000865052,2147483646,prefix,48799,1.07423,
sorting,30,35,100000,0.000816327,2147483646,prefix,46733,1.07563,
sorting,30,35,100000,0.000816327,2147483646,prefix,54468,1.25326,
sorting,31,36,100000,0.000771605,2147483646,prefix,50171,1.20551,
sorting,31,36,100000,0.000771605,2147483646,prefix,64361,1.54883,
sorting,32,37,100000,0.00073046,2147483646,prefix,62926,1.57583,
sorting,32,37,100000,0.00073046,2147483646,prefix,54436,1.36192,
sorting,33,38,100000,0.000692521,2147483646,prefix,71484,1.86005,
sorting,33,38,100000,0.000692521,2147483646,prefix,71394,1.85371,
sorting,34,39,100000,0.000657462,2147483646,prefix,54861,1.48726,
sorting,34,39,100000,0.000657462,2147483646,prefix,49938,1.35338,
sorting,35,40,100000,0.000625,2147483646,prefix,65341,1.8253,
sorting,35,40,100000,0.000625,2147483646,prefix,74303,2.0884,
sorting,36,41,100000,0.000594884,2147483646,prefix,68139,1.96666,
sorting,36,41,100000,0.000594884,2147483646,prefix,79461,2.28857,
sorting,37,42,100000,0.000566893,2147483646,prefix,84095,2.5142,
sorting,37,42,100000,0.000566893,2147483646,prefix,98668,2.94189,
sorting,38,43,100000,0.000540833,2147483646,prefix,98227,3.04813,
sorting,38,43,100000,0.000540833,2147483646,prefix,105211,3.26077,
sorting,39,44,100000,0.000516529,2147483646,prefix,100118,3.2141,
sorting,39,44,100000,0.000516529,2147483646,prefix,76816,2.46657,
sorting,40,45,100000,0.000493827,2147483646,prefix,123807,4.11779,
sorting,40,45,100000,0.000493827,2147483646,prefix,102897,3.40833,
sorting,41,46,100000,0.00047259,2147483646,prefix,121514,4.17161,
sorting,41,46,100000,0.00047259,2147483646,prefix,135165,4.62952,
sorting,42,47,100000,0.000452694,2147483646,prefix,114169,4.02897,
sorting,42,47,100000,0.000452694,2147483646,prefix,108458,3.82161,
sorting,43,48,100000,0.000434028,2147483646,prefix,102643,3.75764,
sorting,43,48,100000,0.000434028,2147483646,prefix,194561,7.12357,
sorting,44,49,100000,0.000416493,2147483646,prefix,166211,6.28357,
sorting,44,49,100000,0.000416493,2147483646,prefix,172175,6.50037,
sorting,45,50,100000,0.0004,2147483646,prefix,140043,5.43385,
sorting,45,50,100000,0.0004,2147483646,prefix,171572,6.64195,
sorting,46,51,100000,0.000384468,2147483646,prefix,179915,4.78303,
sorting,46,51,100000,0.000384468,2147483646,prefix,194748,6.92331,
sorting,47,52,100000,0.000369822,2147483646,prefix,189855,7.8287,
sorting,47,52,100000,0.000369822,2147483646,prefix,187338,7.73699,
sorting,48,53,100000,0.000355999,2147483646,prefix,286113,12.1895,
sorting,48,53,100000,0.000355999,2147483646,prefix,158030,6.73291,
sorting,49,54,100000,0.000342936,2147483646,prefix,206267,9.10008,
sorting,49,54,100000,0.000342936,2147483646,prefix,195128,8.61044,
sorting,50,55,100000,0.000330579,2147483646,prefix,224336,10.06,
sorting,50,55,100000,0.000330579,2147483646,prefix,205766,9.22599,
sorting,51,56,100000,0.000318878,2147483646,prefix,199414,9.26209,
sorting,51,56,100000,0.000318878,2147483646,prefix,207693,9.64814,
sorting,52,57,100000,0.000307787,2147483646,prefix,232577,11.0962,
sorting,52,57,100000,0.000307787,2147483646,prefix,206845,9.86532,
sorting,53,58,100000,0.000297265,2147483646,prefix,276873,13.4987,
sorting,53,58,100000,0.000297265,2147483646,prefix,239735,11.6881,
sorting,54,59,100000,0.000287274,2147483646,prefix,233087,11.6295,
sorting,54,59,100000,0.000287274,2147483646,prefix,255224,12.7146,
sorting,55,60,100000,0.000277778,2147483646,prefix,285588,14.6645,
sorting,55,60,100000,0.000277778,2147483646,prefix,241494,12.4266,
sorting,56,61,100000,0.000268745,2147483646,prefix,249535,7.98783,
sorting,56,61,100000,0.000268745,2147483646,prefix,303803,8.86805,
sorting,57,62,100000,0.000260146,2147483646,prefix,230696,11.5288,
sorting,57,62,100000,0.000260146,2147483646,prefix,255002,13.7812,
sorting,58,63,100000,0.000251953,2147483646,prefix,377304,20.8708,
sorting,58,63,100000,0.000251953,2147483646,prefix,252688,11.8298,
sorting,59,64,100000,0.000244141,2147483646,prefix,349271,11.0295,
sorting,59,64,100000,0.000244141,2147483646,prefix,328752,10.5518,
sorting,60,65,100000,0.000236686,2147483646,prefix,350949,11.7123,
sorting,60,65,100000,0.000236686,2147483646,prefix,380093,17.7923,
sorting,61,66,100000,0.000229568,2147483646,prefix,338632,13.8302,
sorting,61,66,100000,0.000229568,2147483646,prefix,312997,18.7938,
sorting,62,67,100000,0.000222767,2147483646,prefix,380278,23.3125,
sorting,62,67,100000,0.000222767,2147483646,prefix,369723,22.6834,
sorting,63,68,100000,0.000216263,2147483646,prefix,521315,32.6593,
sorting,63,68,100000,0.000216263,2147483646,prefix,287647,18.0574,
sorting,64,69,100000,0.00021004,2147483646,prefix,479827,31.0136,
sorting,64,69,100000,0.00021004,2147483646,prefix,440587,28.4642,
sorting,65,70,100000,0.000204082,2147483646,prefix,433253,28.5849,
sorting,65,70,100000,0.000204082,2147483646,prefix,465743,30.78,
sorting,66,71,100000,0.000198373,2147483646,prefix,435545,29.5201,
sorting,66,71,100000,0.000198373,2147483646,prefix,376920,25.5096,
sorting,67,72,100000,0.000192901,2147483646,prefix,394406,27.3759,
sorting,67,72,100000,0.000192901,2147483646,prefix,518375,36.0509,
sorting,68,73,100000,0.000187652,2147483646,prefix,504647,35.6559,
sorting,68,73,100000,0.000187652,2147483646,prefix,498728,35.1944,
sorting,69,74,100000,0.000182615,2147483646,prefix,510957,36.6433,
sorting,69,74,100000,0.000182615,2147483646,prefix,562615,40.3238,
sorting,70,75,100000,0.000177778,2147483646,prefix,577265,42.6017,
sorting,70,75,100000,0.000177778,2147483646,prefix,490206,36.2181,
sorting,71,76,100000,0.00017313,2147483646,prefix,518008,38.8254,
sorting,71,76,100000,0.00017313,2147483646,prefix,578197,43.3113,
sorting,72,77,100000,0.000168663,2147483646,prefix,596271,45.9488,
sorting,72,77,100000,0.000168663,2147483646,prefix,692190,53.4325,
sorting,73,78,100000,0.000164366,2147483646,prefix,496714,39.029,
sorting,73,78,100000,0.000164366,2147483646,prefix,591692,46.4186,
sorting,74,79,100000,0.000160231,2147483646,prefix,539382,42.5956,
sorting,74,79,100000,0.000160231,2147483646,prefix,602400,41.0032,
sorting,75,80,100000,0.00015625,2147483646,prefix,582279,47.562,
sorting,75,80,100000,0.00015625,2147483646,prefix,627489,51.2977,
sorting,76,81,100000,0.000152416,2147483646,prefix,763707,63.6928,
sorting,76,81,100000,0.000152416,2147483646,prefix,789384,66.0071,
sorting,77,82,100000,0.000148721,2147483646,prefix,621699,53.2654,
sorting,77,82,100000,0.000148721,2147483646,prefix,931684,79.786,
sorting,78,83,100000,0.000145159,2147483646,prefix,803475,69.767,
sorting,78,83,100000,0.000145159,2147483646,prefix,632181,54.8731,
sorting,79,84,100000,0.000141723,2147483646,prefix,802245,71.3066,
sorting,79,84,100000,0.000141723,2147483646,prefix,652135,57.946,
sorting,80,85,100000,0.000138408,2147483646,prefix,740255,67.342,
sorting,80,85,100000,0.000138408,2147483646,prefix,728599,66.2992,
sorting,81,86,100000,0.000135208,2147483646,prefix,834153,77.1622,
sorting,81,86,100000,0.000135208,2147483646,prefix,749862,69.4278,
sorting,82,87,100000,0.000132118,2147483646,prefix,952331,89.9108,
sorting,82,87,100000,0.000132118,2147483646,prefix,898168,84.725,
sorting,83,88,100000,0.000129132,2147483646,prefix,792904,75.9015,
sorting,83,88,100000,0.000129132,2147483646,prefix,1121782,107.393,
sorting,84,89,100000,0.000126247,2147483646,prefix,780463,76.3802,
sorting,84,89,100000,0.000126247,2147483646,prefix,765964,74.9807,
sorting,85,90,100000,0.000123457,2147483646,prefix,1165226,115.769,
sorting,85,90,100000,0.000123457,2147483646,prefix,912463,90.6177,
sorting,86,91,100000,0.000120758,2147483646,prefix,748412,75.9446,
sorting,86,91,100000,0.000120758,2147483646,prefix,1015826,95.2133,
sorting,87,92,100000,0.000118147,2147483646,prefix,1127072,115.871,
sorting,87,92,100000,0.000118147,2147483646,prefix,930515,95.5643,
sorting,88,93,100000,0.00011562,2147483646,prefix,1125737,117.283,
sorting,88,93,100000,0.00011562,2147483646,prefix,1226641,127.674,
sorting,89,94,100000,0.000113173,2147483646,prefix,1009608,107.682,
sorting,89,94,100000,0.000113173,2147483646,prefix,1207463,128.6,
sorting,90,95,100000,0.000110803,2147483646,prefix,1365835,147.901,
sorting,90,95,100000,0.000110803,2147483646,prefix,1166592,126.396,
sorting,91,96,100000,0.000108507,2147483646,prefix,1017725,111.967,
sorting,91,96,100000,0.000108507,2147483646,prefix,948661,104.15,
sorting,92,97,100000,0.000106281,2147483646,prefix,1277310,142.736,
sorting,92,97,100000,0.000106281,2147483646,prefix,1077962,106.712,
sorting,93,98,100000,0.000104123,2147483646,prefix,1259879,112.126,
sorting,93,98,100000,0.000104123,2147483646,prefix,1439219,164.581,
sorting,94,99,100000,0.00010203,2147483646,prefix,1066667,123.938,
sorting,94,99,100000,0.00010203,2147483646,prefix,1277207,90.7604,
sorting,95,100,100000,0.0001,2147483646,prefix,1300830,88.8995,
sorting,95,100,100000,0.0001,2147483646,prefix,1135953,75.6988,
sorting,0,5,100000,0.04,2147483646,prefix,110,0.000279375,
sorting,0,5,100000,0.04,2147483646,prefix,112,0.000266943,
sorting,1,6,100000,0.0277778,2147483646,prefix,90,0.000253184,
sorting,1,6,100000,0.0277778,2147483646,prefix,218,0.000613228,
sorting,2,7,100000,0.0204082,2147483646,prefix,149,0.000491561,
sorting,2,7,100000,0.0204082,2147483646,prefix,83,0.000275324,
sorting,3,8,100000,0.015625,2147483646,prefix,878,0.00333322,
sorting,3,8,100000,0.015625,2147483646,prefix,281,0.00107057,
sorting,4,9,100000,0.0123457,2147483646,prefix,409,0.00180043,
sorting,4,9,100000,0.0123457,2147483646,prefix,1470,0.00638288,
sorting,5,10,100000,0.01,2147483646,prefix,407,0.00202226,
sorting,5,10,100000,0.01,2147483646,prefix,433,0.00213813,
sorting,6,11,100000,0.00826446,2147483646,prefix,447,0.00250655,
sorting,6,11,100000,0.00826446,2147483646,prefix,465,0.00258059,
sorting,7,12,100000,0.00694444,2147483646,prefix,2001,0.0122985,
sorting,7,12,100000,0.00694444,2147483646,prefix,1099,0.00673664,
sorting,8,13,100000,0.00591716,2147483646,prefix,2370,0.0159151,
sorting,8,13,100000,0.00591716,2147483646,prefix,3826,0.0255911,
sorting,9,14,100000,0.00510204,2147483646,prefix,2332,0.017202,
sorting,9,14,100000,0.00510204,2147483646,prefix,3694,0.0272938,
sorting,10,15,100000,0.00444444,2147483646,prefix,3419,0.0272491,
sorting,10,15,100000,0.00444444,2147483646,prefix,3589,0.0285048,
sorting,11,16,100000,0.00390625,2147483646,prefix,5938,0.051196,
sorting,11,16,100000,0.00390625,2147483646,prefix,3666,0.0285841,
sorting,12,17,100000,0.00346021,2147483646,prefix,4084,0.0342496,
sorting,12,17,100000,0.00346021,2147483646,prefix,7915,0.0663389,
sorting,13,18,100000,0.00308642,2147483646,prefix,4959,0.0450994,
sorting,13,18,100000,0.00308642,2147483646,prefix,8956,0.081477,
sorting,14,19,100000,0.00277008,2147483646,prefix,9152,0.0894292,
sorting,14,19,100000,0.00277008,2147483646,prefix,6130,0.0598257,
sorting,15,20,100000,0.0025,2147483646,prefix,7085,0.0741574,
sorting,15,20,100000,0.0025,2147483646,prefix,7772,0.0814274,
sorting,16,21,100000,0.00226757,2147483646,prefix,7747,0.0867706,
sorting,16,21,100000,0.00226757,2147483646,prefix,11084,0.124372,
sorting,17,22,100000,0.00206612,2147483646,prefix,15679,0.187001,
sorting,17,22,100000,0.00206612,2147483646,prefix,15042,0.179256,
sorting,18,23,100000,0.00189036,2147483646,prefix,13831,0.17474,
sorting,18,23,100000,0.00189036,2147483646,prefix,11540,0.14557,
sorting,19,24,100000,0.00173611,2147483646,prefix,10581,0.141583,
sorting,19,24,100000,0.00173611,2147483646,prefix,15950,0.213191,
sorting,20,25,100000,0.0016,2147483646,prefix,16979,0.239942,
sorting,20,25,100000,0.0016,2147483646,prefix,17713,0.250564,
sorting,21,26,100000,0.00147929,2147483646,prefix,20360,0.304027,
sorting,21,26,100000,0.00147929,2147483646,prefix,29589,0.442581,
sorting,22,27,100000,0.00137174,2147483646,prefix,25968,0.408621,
sorting,22,27,100000,0.00137174,2147483646,prefix,27390,0.431446,
sorting,23,28,100000,0.00127551,2147483646,prefix,35085,0.579387,
sorting,23,28,100000,0.00127551,2147483646,prefix,19234,0.317227,
sorting,24,29,100000,0.00118906,2147483646,prefix,35645,0.616469,
sorting,24,29,100000,0.00118906,2147483646,prefix,22146,0.384423,
sorting,25,30,100000,0.00111111,2147483646,prefix,23780,0.430924,
sorting,25,30,100000,0.00111111,2147483646,prefix,32544,0.591985,
sorting,26,31,100000,0.00104058,2147483646,prefix,28147,0.533043,
sorting,26,31,100000,0.00104058,2147483646,prefix,33597,0.635955,
sorting,27,32,100000,0.000976562,2147483646,prefix,47275,0.936106,
sorting,27,32,100000,0.000976562,2147483646,prefix,47478,0.941336,
sorting,28,33,100000,0.000918274,2147483646,prefix,51486,1.07343,
sorting,28,33,100000,0.000918274,2147483646,prefix,55026,1.14457,
sorting,29,34,100000,0.000865052,2147483646,prefix,55575,1.21255,
sorting,29,34,100000,0.000865052,2147483646,prefix,50898,1.11341,
sorting,30,35,100000,0.000816327,2147483646,prefix,42067,0.957023,
sorting,30,35,100000,0.000816327,2147483646,prefix,68217,1.54927,
sorting,31,36,100000,0.000771605,2147483646,prefix,58857,1.39902,
sorting,31,36,100000,0.000771605,2147483646,prefix,75113,1.7862,
sorting,32,37,100000,0.00073046,2147483646,prefix,61275,1.51388,
sorting,32,37,100000,0.00073046,2147483646,prefix,85960,2.12829,
sorting,33,38,100000,0.000692521,2147483646,prefix,70583,1.82731,
sorting,33,38,100000,0.000692521,2147483646,prefix,61187,1.58172,
sorting,34,39,100000,0.000657462,2147483646,prefix,74197,1.98527,
sorting,34,39,100000,0.000657462,2147483646,prefix,79743,2.12928,
sorting,35,40,100000,0.000625,2147483646,prefix,95806,2.67143,
sorting,35,40,100000,0.000625,2147483646,prefix,106140,2.96342,
sorting,36,41,100000,0.000594884,2147483646,prefix,78395,2.2576,
sorting,36,41,100000,0.000594884,2147483646,prefix,82916,2.38895,
sorting,37,42,100000,0.000566893,2147483646,prefix,88348,2.66085,
sorting,37,42,100000,0.000566893,2147483646,prefix,98815,2.96797,
sorting,38,43,100000,0.000540833,2147483646,prefix,100863,3.12339,
sorting,38,43,100000,0.000540833,2147483646,prefix,81485,2.52168,
sorting,39,44,100000,0.000516529,2147483646,prefix,132922,4.26923,
sorting,39,44,100000,0.000516529,2147483646,prefix,88745,2.8552,
sorting,40,45,100000,0.000493827,2147483646,prefix,95617,3.18198,
sorting,40,45,100000,0.000493827,2147483646,prefix,98229,3.26824,
sorting,41,46,100000,0.00047259,2147483646,prefix,88023,3.02987,
sorting,41,46,100000,0.00047259,2147483646,prefix,111112,3.82998,
sorting,42,47,100000,0.000452694,2147483646,prefix,157935,5.62074,
sorting,42,47,100000,0.000452694,2147483646,prefix,109376,3.88762,
sorting,43,48,100000,0.000434028,2147483646,prefix,147712,5.42459,
sorting,43,48,100000,0.000434028,2147483646,prefix,132346,4.85832,
sorting,44,49,100000,0.000416493,2147483646,prefix,130778,4.96474,
sorting,44,49,100000,0.000416493,2147483646,prefix,150382,5.71204,
sorting,45,50,100000,0.0004,2147483646,prefix,186129,7.25857,
sorting,45,50,100000,0.0004,2147483646,prefix,170369,6.64625,
sorting,46,51,100000,0.000384468,2147483646,prefix,163115,6.56613,
sorting,46,51,100000,0.000384468,2147483646,prefix,144075,5.79528,
sorting,47,52,100000,0.000369822,2147483646,prefix,128438,5.3416,
sorting,47,52,100000,0.000369822,2147483646,prefix,185744,7.71779,
sorting,48,53,100000,0.000355999,2147483646,prefix,196000,8.36161,
sorting,48,53,100000,0.000355999,2147483646,prefix,162932,6.94561,
sorting,49,54,100000,0.000342936,2147483646,prefix,232010,10.2083,
sorting,49,54,100000,0.000342936,2147483646,prefix,265184,11.6577,
sorting,50,55,100000,0.000330579,2147483646,prefix,262447,11.9557,
sorting,50,55,100000,0.000330579,2147483646,prefix,219195,9.97026,
sorting,51,56,100000,0.000318878,2147483646,prefix,168645,7.85188,
sorting,51,56,100000,0.000318878,2147483646,prefix,250380,11.6645,
sorting,52,57,100000,0.000307787,2147483646,prefix,286255,13.6507,
sorting,52,57,100000,0.000307787,2147483646,prefix,229073,10.8894,
sorting,53,58,100000,0.000297265,2147483646,prefix,263003,12.9107,
sorting,53,58,100000,0.000297265,2147483646,prefix,234748,11.5456,
sorting,54,59,100000,0.000287274,2147483646,prefix,290285,14.5966,
sorting,54,59,100000,0.000287274,2147483646,prefix,264465,13.2857,
sorting,55,60,100000,0.000277778,2147483646,prefix,295521,15.2759,
sorting,55,60,100000,0.000277778,2147483646,prefix,305240,15.774,
sorting,56,61,100000,0.000268745,2147483646,prefix,271253,14.3613,
sorting,56,61,100000,0.000268745,2147483646,prefix,252314,13.3642,
sorting,57,62,100000,0.000260146,2147483646,prefix,292725,15.8748,
sorting,57,62,100000,0.000260146,2147483646,prefix,287943,15.6322,
sorting,58,63,100000,0.000251953,2147483646,prefix,358371,19.8945,
sorting,58,63,100000,0.000251953,2147483646,prefix,257667,14.3237,
sorting,59,64,100000,0.000244141,2147483646,prefix,263647,14.9973,
sorting,59,64,100000,0.000244141,2147483646,prefix,420472,23.9307,
sorting,60,65,100000,0.000236686,2147483646,prefix,341010,19.9772,
sorting,60,65,100000,0.000236686,2147483646,prefix,333212,19.5187,
sorting,61,66,100000,0.000229568,2147483646,prefix,345918,20.7808,
sorting,61,66,100000,0.000229568,2147483646,prefix,344692,20.6763,
sorting,62,67,100000,0.000222767,2147483646,prefix,415887,25.6548,
sorting,62,67,100000,0.000222767,2147483646,prefix,355604,21.9274,
sorting,63,68,100000,0.000216263,2147483646,prefix,503800,28.6506,
sorting,63,68,100000,0.000216263,2147483646,prefix,398435,22.4688,
sorting,64,69,100000,0.00021004,2147483646,prefix,440545,28.4252,
sorting,64,69,100000,0.00021004,2147483646,prefix,434733,27.2279,
sorting,65,70,100000,0.000204082,2147483646,prefix,480112,32.2011,
sorting,65,70,100000,0.000204082,2147483646,prefix,494930,33.132,
sorting,66,71,100000,0.000198373,2147483646,prefix,537104,36.7136,
sorting,66,71,100000,0.000198373,2147483646,prefix,539006,36.8038,
sorting,67,72,100000,0.000192901,2147483646,prefix,457498,32.1439,
sorting,67,72,100000,0.000192901,2147483646,prefix,498932,35.1393,
sorting,68,73,100000,0.000187652,2147483646,prefix,518533,37.1343,
sorting,68,73,100000,0.000187652,2147483646,prefix,570911,40.9235,
sorting,69,74,100000,0.000182615,2147483646,prefix,503707,36.8533,
sorting,69,74,100000,0.000182615,2147483646,prefix,538383,39.4311,
sorting,70,75,100000,0.000177778,2147483646,prefix,462910,34.7354,
sorting,70,75,100000,0.000177778,2147483646,prefix,405064,30.4234,
sorting,71,76,100000,0.00017313,2147483646,prefix,619491,35.8819,
sorting,71,76,100000,0.00017313,2147483646,prefix,668166,32.3662,
sorting,72,77,100000,0.000168663,2147483646,prefix,661171,32.6172,
sorting,72,77,100000,0.000168663,2147483646,prefix,756960,35.045,
sorting,73,78,100000,0.000164366,2147483646,prefix,571511,26.3899,
sorting,73,78,100000,0.000164366,2147483646,prefix,546831,26.8078,
sorting,74,79,100000,0.000160231,2147483646,prefix,658568,36.7125,
sorting,74,79,100000,0.000160231,2147483646,prefix,640913,53.0713,
sorting,75,80,100000,0.00015625,2147483646,prefix,651731,55.2803,
sorting,75,80,100000,0.00015625,2147483646,prefix,634807,53.9262,
sorting,76,81,100000,0.000152416,2147483646,prefix,729854,63.1555,
sorting,76,81,100000,0.000152416,2147483646,prefix,771422,66.7087,
sorting,77,82,100000,0.000148721,2147483646,prefix,657430,57.6998,
sorting,77,82,100000,0.000148721,2147483646,prefix,664243,58.2586,
sorting,78,83,100000,0.000145159,2147483646,prefix,643623,48.7322,
sorting,78,83,100000,0.000145159,2147483646,prefix,624271,55.4924,
sorting,79,84,100000,0.000141723,2147483646,prefix,877626,57.6379,
sorting,79,84,100000,0.000141723,2147483646,prefix,804240,46.1854,
sorting,80,85,100000,0.000138408,2147483646,prefix,830922,49.0032,
sorting,80,85,100000,0.000138408,2147483646,prefix,930477,52.3096,
sorting,81,86,100000,0.000135208,2147483646,prefix,916161,56.3768,
sorting,81,86,100000,0.000135208,2147483646,prefix,838138,75.5088,
sorting,82,87,100000,0.000132118,2147483646,prefix,829833,49.9068,
sorting,82,87,100000,0.000132118,2147483646,prefix,704978,51.769,
sorting,83,88,100000,0.000129132,2147483646,prefix,790229,74.0921,
sorting,83,88,100000,0.000129132,2147483646,prefix,907456,68.5781,
sorting,84,89,100000,0.000126247,2147483646,prefix,853280,56.4037,
sorting,84,89,100000,0.000126247,2147483646,prefix,929073,65.126,
sorting,85,90,100000,0.000123457,2147483646,prefix,945229,95.7669,
sorting,85,90,100000,0.000123457,2147483646,prefix,801034,81.1586,
sorting,86,91,100000,0.000120758,2147483646,prefix,1011819,100.877,
sorting,86,91,100000,0.000120758,2147483646,prefix,1146212,116.89,
sorting,87,92,100000,0.000118147,2147483646,prefix,1077955,111.935,
sorting,87,92,100000,0.000118147,2147483646,prefix,1047295,108.901,
sorting,88,93,100000,0.00011562,2147483646,prefix,1071560,113.507,
sorting,88,93,100000,0.00011562,2147483646,prefix,1022479,108.257,
sorting,89,94,100000,0.000113173,2147483646,prefix,1334470,143.78,
sorting,89,94,100000,0.000113173,2147483646,prefix,1172422,126.144,
sorting,90,95,100000,0.000110803,2147483646,prefix,1034798,97.9747,
sorting,90,95,100000,0.000110803,2147483646,prefix,921941,94.7397,
sorting,91,96,100000,0.000108507,2147483646,prefix,1217413,116.895,
sorting,91,96,100000,0.000108507,2147483646,prefix,1158398,99.0451,
sorting,92,97,100000,0.000106281,2147483646,prefix,1292597,138.388,
sorting,92,97,100000,0.000106281,2147483646,prefix,1495201,170.923,
sorting,93,98,100000,0.000104123,2147483646,prefix,1379917,147.144,
sorting,93,98,100000,0.000104123,2147483646,prefix,1141998,125.659,
sorting,94,99,100000,0.00010203,2147483646,prefix,1222526,90.1109,
sorting,94,99,100000,0.00010203,2147483646,prefix,1181139,122.903,
sorting,95,100,100000,0.0001,2147483646,prefix,1521573,111.266,
sorting,95,100,100000,0.0001,2147483646,prefix,1724897,120.025,
sorting,0,5,100000,0.04,2147483646,prefix,146,0.00035278,
sorting,0,5,100000,0.04,2147483646,prefix,47,0.000113007,
sorting,1,6,100000,0.0277778,2147483646,prefix,79,0.000226992,
sorting,1,6,100000,0.0277778,2147483646,prefix,114,0.000324354,
sorting,2,7,100000,0.0204082,2147483646,prefix,50,0.000170419,
sorting,2,7,100000,0.0204082,2147483646,prefix,434,0.00143787,
sorting,3,8,100000,0.015625,2147483646,prefix,722,0.00275527,
sorting,3,8,100000,0.015625,2147483646,prefix,496,0.00188278,
sorting,4,9,100000,0.0123457,2147483646,prefix,369,0.00162296,
sorting,4,9,100000,0.0123457,2147483646,prefix,1250,0.00541974,
sorting,5,10,100000,0.01,2147483646,prefix,1173,0.00580807,
sorting,5,10,100000,0.01,2147483646,prefix,976,0.0048209,
sorting,6,11,100000,0.00826446,2147483646,prefix,1649,0.00911231,
sorting,6,11,100000,0.00826446,2147483646,prefix,2475,0.0136424,
sorting,7,12,100000,0.00694444,2147483646,prefix,1878,0.0115179,
sorting,7,12,100000,0.00694444,2147483646,prefix,1042,0.00641362,
sorting,8,13,100000,0.00591716,2147483646,prefix,4588,0.0310963,
sorting,8,13,100000,0.00591716,2147483646,prefix,1852,0.0125879,
sorting,9,14,100000,0.00510204,2147483646,prefix,4953,0.0366613,
sorting,9,14,100000,0.00510204,2147483646,prefix,2498,0.0184458,
sorting,10,15,100000,0.00444444,2147483646,prefix,3002,0.0240634,
sorting,10,15,100000,0.00444444,2147483646,prefix,3051,0.0244072,
sorting,11,16,100000,0.00390625,2147483646,prefix,3906,0.0328613,
sorting,11,16,100000,0.00390625,2147483646,prefix,4136,0.032092,
sorting,12,17,100000,0.00346021,2147483646,prefix,3539,0.0298419,
sorting,12,17,100000,0.00346021,2147483646,prefix,5213,0.0439485,
sorting,13,18,100000,0.00308642,2147483646,prefix,10262,0.0937177,
sorting,13,18,100000,0.00308642,2147483646,prefix,6955,0.0636016,
sorting,14,19,100000,0.00277008,2147483646,prefix,12213,0.11963,
sorting,14,19,100000,0.00277008,2147483646,prefix,8524,0.0835676,
sorting,15,20,100000,0.0025,2147483646,prefix,12232,0.128539,
sorting,15,20,100000,0.0025,2147483646,prefix,7559,0.0794145,
sorting,16,21,100000,0.00226757,2147483646,prefix,10290,0.115164,
sorting,16,21,100000,0.00226757,2147483646,prefix,10742,0.120837,
sorting,17,22,100000,0.00206612,2147483646,prefix,16580,0.198777,
sorting,17,22,100000,0.00206612,2147483646,prefix,13236,0.158912,
sorting,18,23,100000,0.00189036,2147483646,prefix,13355,0.16946,
sorting,18,23,100000,0.00189036,2147483646,prefix,11610,0.147498,
sorting,19,24,100000,0.00173611,2147483646,prefix,25227,0.339655,
sorting,19,24,100000,0.00173611,2147483646,prefix,15846,0.213174,
sorting,20,25,100000,0.0016,2147483646,prefix,18168,0.257348,
sorting,20,25,100000,0.0016,2147483646,prefix,27161,0.385659,
sorting,21,26,100000,0.00147929,2147483646,prefix,26392,0.395232,
sorting,21,26,100000,0.00147929,2147483646,prefix,17599,0.264245,
sorting,22,27,100000,0.00137174,2147483646,prefix,13755,0.217441,
sorting,22,27,100000,0.00137174,2147483646,prefix,23719,0.375481,
sorting,23,28,100000,0.00127551,2147483646,prefix,26793,0.443122,
sorting,23,28,100000,0.00127551,2147483646,prefix,25492,0.420369,
sorting,24,29,100000,0.00118906,2147483646,prefix,26439,0.462292,
sorting,24,29,100000,0.00118906,2147483646,prefix,31600,0.553232,
sorting,25,30,100000,0.00111111,2147483646,prefix,57880,1.05434,
sorting,25,30,100000,0.00111111,2147483646,prefix,28655,0.521486,
sorting,26,31,100000,0.00104058,2147483646,prefix,31972,0.609369,
sorting,26,31,100000,0.00104058,2147483646,prefix,34891,0.662547,
sorting,27,32,100000,0.000976562,2147483646,prefix,55376,1.11194,
sorting,27,32,100000,0.000976562,2147483646,prefix,42282,0.850901,
sorting,28,33,100000,0.000918274,2147483646,prefix,39889,0.836856,
sorting,28,33,100000,0.000918274,2147483646,prefix,39437,0.826699,
sorting,29,34,100000,0.000865052,2147483646,prefix,49174,1.08992,
sorting,29,34,100000,0.000865052,2147483646,prefix,57248,1.26274,
sorting,30,35,100000,0.000816327,2147483646,prefix,43398,0.992265,
sorting,30,35,100000,0.000816327,2147483646,prefix,40726,0.93201,
sorting,31,36,100000,0.000771605,2147483646,prefix,60292,1.44394,
sorting,31,36,100000,0.000771605,2147483646,prefix,54430,1.29792,
sorting,32,37,100000,0.00073046,2147483646,prefix,49240,1.22733,
sorting,32,37,100000,0.00073046,2147483646,prefix,65934,1.6442,
sorting,33,38,100000,0.000692521,2147483646,prefix,61576,1.59775,
sorting,33,38,100000,0.000692521,2147483646,prefix,54644,1.41924,
sorting,34,39,100000,0.000657462,2147483646,prefix,73153,1.96895,
sorting,34,39,100000,0.000657462,2147483646,prefix,74634,2.00904,
sorting,35,40,100000,0.000625,2147483646,prefix,88110,2.46769,
sorting,35,40,100000,0.000625,2147483646,prefix,81101,2.26359,
sorting,36,41,100000,0.000594884,2147483646,prefix,93386,2.70504,
sorting,36,41,100000,0.000594884,2147483646,prefix,81995,2.38251,
sorting,37,42,100000,0.000566893,2147483646,prefix,106043,3.20464,
sorting,37,42,100000,0.000566893,2147483646,prefix,70473,2.13323,
sorting,38,43,100000,0.000540833,2147483646,prefix,109784,3.43921,
sorting,38,43,100000,0.000540833,2147483646,prefix,94644,2.96002,
sorting,39,44,100000,0.000516529,2147483646,prefix,100875,3.25922,
sorting,39,44,100000,0.000516529,2147483646,prefix,99574,3.22369,
sorting,40,45,100000,0.000493827,2147483646,prefix,125870,4.20279,
sorting,40,45,100000,0.000493827,2147483646,prefix,114240,3.82537,
sorting,41,46,100000,0.00047259,2147483646,prefix,134546,4.66254,
sorting,41,46,100000,0.00047259,2147483646,prefix,135362,4.67933,
sorting,42,47,100000,0.000452694,2147483646,prefix,128634,4.61203,
sorting,42,47,100000,0.000452694,2147483646,prefix,141091,5.0598,
sorting,43,48,100000,0.000434028,2147483646,prefix,184674,6.8245,
sorting,43,48,100000,0.000434028,2147483646,prefix,128736,4.75573,
sorting,44,49,100000,0.000416493,2147483646,prefix,169024,6.44985,
sorting,44,49,100000,0.000416493,2147483646,prefix,146937,5.61565,
sorting,45,50,100000,0.0004,2147483646,prefix,165741,6.52183,
sorting,45,50,100000,0.0004,2147483646,prefix,136930,5.38525,
sorting,46,51,100000,0.000384468,2147483646,prefix,152141,6.12589,
sorting,46,51,100000,0.000384468,2147483646,prefix,184810,7.4308,
sorting,47,52,100000,0.000369822,2147483646,prefix,213304,8.86467,
sorting,47,52,100000,0.000369822,2147483646,prefix,166795,6.93541,
sorting,48,53,100000,0.000355999,2147483646,prefix,218525,9.41008,
sorting,48,53,100000,0.000355999,2147483646,prefix,185930,8.01202,
sorting,49,54,100000,0.000342936,2147483646,prefix,236891,10.4243,
sorting,49,54,100000,0.000342936,2147483646,prefix,183794,8.09156,
sorting,50,55,100000,0.000330579,2147483646,prefix,183022,8.27241,
sorting,50,55,100000,0.000330579,2147483646,prefix,237293,10.7426,
sorting,51,56,100000,0.000318878,2147483646,prefix,228746,10.7197,
sorting,51,56,100000,0.000318878,2147483646,prefix,324363,15.2123,
sorting,52,57,100000,0.000307787,2147483646,prefix,201552,9.67239,
sorting,52,57,100000,0.000307787,2147483646,prefix,229934,11.0243,
sorting,53,58,100000,0.000297265,2147483646,prefix,205402,10.0507,
sorting,53,58,100000,0.000297265,2147483646,prefix,211433,10.3401,
sorting,54,59,100000,0.000287274,2147483646,prefix,296141,15.0151,
sorting,54,59,100000,0.000287274,2147483646,prefix,265811,13.4852,
sorting,55,60,100000,0.000277778,2147483646,prefix,274038,14.1295,
sorting,55,60,100000,0.000277778,2147483646,prefix,243293,12.5254,
sorting,56,61,100000,0.000268745,2147483646,prefix,285640,15.2662,
sorting,56,61,100000,0.000268745,2147483646,prefix,279231,14.8991,
sorting,57,62,100000,0.000260146,2147483646,prefix,256923,12.9926,
sorting,57,62,100000,0.000260146,2147483646,prefix,334859,15.3196,
sorting,58,63,100000,0.000251953,2147483646,prefix,337958,12.8782,
sorting,58,63,100000,0.000251953,2147483646,prefix,323177,10.0089,
sorting,59,64,100000,0.000244141,2147483646,prefix,361192,13.0897,
sorting,59,64,100000,0.000244141,2147483646,prefix,362040,20.7166,
sorting,60,65,100000,0.000236686,2147483646,prefix,457925,27.1326,
sorting,60,65,100000,0.000236686,2147483646,prefix,303242,17.956,
sorting,61,66,100000,0.000229568,2147483646,prefix,350837,21.3484,
sorting,61,66,100000,0.000229568,2147483646,prefix,408210,24.8737,
sorting,62,67,100000,0.000222767,2147483646,prefix,395908,24.4363,
sorting,62,67,100000,0.000222767,2147483646,prefix,400854,24.7145,
sorting,63,68,100000,0.000216263,2147483646,prefix,412796,26.319,
sorting,63,68,100000,0.000216263,2147483646,prefix,299288,19.0686,
sorting,64,69,100000,0.00021004,2147483646,prefix,396187,25.8057,
sorting,64,69,100000,0.00021004,2147483646,prefix,388831,25.3637,
sorting,65,70,100000,0.000204082,2147483646,prefix,425505,28.4244,
sorting,65,70,100000,0.000204082,2147483646,prefix,463951,30.958,
sorting,66,71,100000,0.000198373,2147483646,prefix,548208,37.3017,
sorting,66,71,100000,0.000198373,2147483646,prefix,477943,32.5245,
sorting,67,72,100000,0.000192901,2147483646,prefix,458009,31.9422,
sorting,67,72,100000,0.000192901,2147483646,prefix,496786,34.6541,
sorting,68,73,100000,0.000187652,2147483646,prefix,497895,35.6816,
sorting,68,73,100000,0.000187652,2147483646,prefix,444033,31.7276,
sorting,69,74,100000,0.000182615,2147483646,prefix,438609,31.8491,
sorting,69,74,100000,0.000182615,2147483646,prefix,504227,36.5873,
sorting,70,75,100000,0.000177778,2147483646,prefix,507307,37.8249,
sorting,70,75,100000,0.000177778,2147483646,prefix,615258,45.9484,
sorting,71,76,100000,0.00017313,2147483646,prefix,597912,45.3016,
sorting,71,76,100000,0.00017313,2147483646,prefix,500947,38.0079,
sorting,72,77,100000,0.000168663,2147483646,prefix,542024,42.0985,
sorting,72,77,100000,0.000168663,2147483646,prefix,654891,50.8406,
sorting,73,78,100000,0.000164366,2147483646,prefix,668508,52.98,
sorting,73,78,100000,0.000164366,2147483646,prefix,614478,48.6931,
sorting,74,79,100000,0.000160231,2147483646,prefix,628335,50.8649,
sorting,74,79,100000,0.000160231,2147483646,prefix,604743,49.119,
sorting,75,80,100000,0.00015625,2147483646,prefix,772949,64.0639,
sorting,75,80,100000,0.00015625,2147483646,prefix,645829,53.4434,
sorting,76,81,100000,0.000152416,2147483646,prefix,687410,57.5474,
sorting,76,81,100000,0.000152416,2147483646,prefix,761368,63.79,
sorting,77,82,100000,0.000148721,2147483646,prefix,663085,57.4964,
sorting,77,82,100000,0.000148721,2147483646,prefix,762607,66.4232,
sorting,78,83,100000,0.000145159,2147483646,prefix,924228,71.0933,
sorting,78,83,100000,0.000145159,2147483646,prefix,935625,68.8631,
sorting,79,84,100000,0.000141723,2147483646,prefix,809056,66.1373,
sorting,79,84,100000,0.000141723,2147483646,prefix,698458,61.8356,
sorting,80,85,100000,0.000138408,2147483646,prefix,887961,73.2047,
sorting,80,85,100000,0.000138408,2147483646,prefix,812039,74.6288,
sorting,81,86,100000,0.000135208,2147483646,prefix,818374,76.3513,
sorting,81,86,100000,0.000135208,2147483646,prefix,837583,75.9301,
sorting,82,87,100000,0.000132118,2147483646,prefix,968284,92.8866,
sorting,82,87,100000,0.000132118,2147483646,prefix,1007734,75.7666,
sorting,83,88,100000,0.000129132,2147483646,prefix,875054,75.1507,
sorting,83,88,100000,0.000129132,2147483646,prefix,819792,79.5171,
sorting,84,89,100000,0.000126247,2147483646,prefix,1046210,104.022,
sorting,84,89,100000,0.000126247,2147483646,prefix,1034308,102.639,
sorting,85,90,100000,0.000123457,2147483646,prefix,875329,88.0957,
sorting,85,90,100000,0.000123457,2147483646,prefix,955521,96.3539,
sorting,86,91,100000,0.000120758,2147483646,prefix,784872,81.2414,
sorting,86,91,100000,0.000120758,2147483646,prefix,1038448,107.541,
sorting,87,92,100000,0.000118147,2147483646,prefix,1039074,108.535,
sorting,87,92,100000,0.000118147,2147483646,prefix,1131814,118.339,
sorting,88,93,100000,0.00011562,2147483646,prefix,1118504,119.182,
sorting,88,93,100000,0.00011562,2147483646,prefix,979306,93.4502,
sorting,89,94,100000,0.000113173,2147483646,prefix,960719,77.3884,
sorting,89,94,100000,0.000113173,2147483646,prefix,1144109,112.308,
sorting,90,95,100000,0.000110803,2147483646,prefix,1283653,107.989,
sorting,90,95,100000,0.000110803,2147483646,prefix,1188347,131.973,
sorting,91,96,100000,0.000108507,2147483646,prefix,983189,94.4629,
sorting,91,96,100000,0.000108507,2147483646,prefix,1074341,87.7551,
sorting,92,97,100000,0.000106281,2147483646,prefix,1105275,109.984,
sorting,92,97,100000,0.000106281,2147483646,prefix,1113999,115.677,
sorting,93,98,100000,0.000104123,2147483646,prefix,1207833,120.333,
sorting,93,98,100000,0.000104123,2147483646,prefix,1461220,110.08,
sorting,94,99,100000,0.00010203,2147483646,prefix,1177946,86.2106,
sorting,94,99,100000,0.00010203,2147483646,prefix,1289230,93.4113,
sorting,95,100,100000,0.0001,2147483646,prefix,1591585,109.91,
sorting,95,100,100000,0.0001,2147483646,prefix,1258189,84.3188,
sorting,0,5,100000,0.04,2147483646,prefix,176,0.000410961,
sorting,0,5,100000,0.04,2147483646,prefix,17,4.1557e-05,
sorting,1,6,100000,0.0277778,2147483646,prefix,252,0.0007064,
sorting,1,6,100000,0.0277778,2147483646,prefix,66,0.000185924,
sorting,2,7,100000,0.0204082,2147483646,prefix,65,0.000217913,
sorting,2,7,100000,0.0204082,2147483646,prefix,130,0.000409005,
sorting,3,8,100000,0.015625,2147483646,prefix,342,0.00128729,
sorting,3,8,100000,0.015625,2147483646,prefix,469,0.00176705,
sorting,4,9,100000,0.0123457,2147483646,prefix,989,0.0042574,
sorting,4,9,100000,0.0123457,2147483646,prefix,1680,0.00730398,
sorting,5,10,100000,0.01,2147483646,prefix,573,0.00282623,
sorting,5,10,100000,0.01,2147483646,prefix,1603,0.00792811,
sorting,6,11,100000,0.00826446,2147483646,prefix,1967,0.0109224,
sorting,6,11,100000,0.00826446,2147483646,prefix,937,0.0052547,
sorting,7,12,100000,0.00694444,2147483646,prefix,2568,0.0159216,
sorting,7,12,100000,0.00694444,2147483646,prefix,1428,0.00891444,
sorting,8,13,100000,0.00591716,2147483646,prefix,1810,0.0123038,
sorting,8,13,100000,0.00591716,2147483646,prefix,3428,0.0232822,
sorting,9,14,100000,0.00510204,2147483646,prefix,3220,0.0238535,
sorting,9,14,100000,0.00510204,2147483646,prefix,2087,0.015512,
sorting,10,15,100000,0.00444444,2147483646,prefix,2653,0.0214812,
sorting,10,15,100000,0.00444444,2147483646,prefix,4219,0.0337816,
sorting,11,16,100000,0.00390625,2147483646,prefix,4546,0.0365201,
sorting,11,16,100000,0.00390625,2147483646,prefix,4745,0.0370333,
sorting,12,17,100000,0.00346021,2147483646,prefix,5157,0.0436636,
sorting,12,17,100000,0.00346021,2147483646,prefix,6132,0.0518564,
sorting,13,18,100000,0.00308642,2147483646,prefix,5884,0.0540537,
sorting,13,18,100000,0.00308642,2147483646,prefix,7413,0.0680216,
sorting,14,19,100000,0.00277008,2147483646,prefix,7837,0.0772819,
sorting,14,19,100000,0.00277008,2147483646,prefix,4878,0.0481757,
sorting,15,20,100000,0.0025,2147483646,prefix,9536,0.101301,
sorting,15,20,100000,0.0025,2147483646,prefix,6460,0.0686228,
sorting,16,21,100000,0.00226757,2147483646,prefix,10219,0.115946,
sorting,16,21,100000,0.00226757,2147483646,prefix,8533,0.0965159,
sorting,17,22,100000,0.00206612,2147483646,prefix,9148,0.109876,
sorting,17,22,100000,0.00206612,2147483646,prefix,13917,0.16676,
sorting,18,23,100000,0.00189036,2147483646,prefix,12129,0.154902,
sorting,18,23,100000,0.00189036,2147483646,prefix,12978,0.166314,
sorting,19,24,100000,0.00173611,2147483646,prefix,17933,0.242367,
sorting,19,24,100000,0.00173611,2147483646,prefix,17038,0.230569,
sorting,20,25,100000,0.0016,2147483646,prefix,18945,0.271139,
sorting,20,25,100000,0.0016,2147483646,prefix,12710,0.181405,
sorting,21,26,100000,0.00147929,2147483646,prefix,14178,0.213054,
sorting,21,26,100000,0.00147929,2147483646,prefix,28262,0.425247,
sorting,22,27,100000,0.00137174,2147483646,prefix,24491,0.388812,
sorting,22,27,100000,0.00137174,2147483646,prefix,25575,0.407241,
sorting,23,28,100000,0.00127551,2147483646,prefix,33957,0.56957,
sorting,23,28,100000,0.00127551,2147483646,prefix,21550,0.362628,
sorting,24,29,100000,0.00118906,2147483646,prefix,29404,0.514217,
sorting,24,29,100000,0.00118906,2147483646,prefix,31559,0.551939,
sorting,25,30,100000,0.00111111,2147483646,prefix,23067,0.423011,
sorting,25,30,100000,0.00111111,2147483646,prefix,41611,0.763346,
sorting,26,31,100000,0.00104058,2147483646,prefix,30042,0.576471,
sorting,26,31,100000,0.00104058,2147483646,prefix,25255,0.484979,
sorting,27,32,100000,0.000976562,2147483646,prefix,44576,0.897555,
sorting,27,32,100000,0.000976562,2147483646,prefix,49208,0.988746,
sorting,28,33,100000,0.000918274,2147483646,prefix,57495,1.20376,
sorting,28,33,100000,0.000918274,2147483646,prefix,40243,0.843042,
sorting,29,34,100000,0.000865052,2147483646,prefix,36919,0.809879,
sorting,29,34,100000,0.000865052,2147483646,prefix,55562,1.21848,
sorting,30,35,100000,0.000816327,2147483646,prefix,49598,1.14496,
sorting,30,35,100000,0.000816327,2147483646,prefix,55378,1.27725,
sorting,31,36,100000,0.000771605,2147483646,prefix,52405,1.26248,
sorting,31,36,100000,0.000771605,2147483646,prefix,63444,1.52781,
sorting,32,37,100000,0.00073046,2147483646,prefix,44383,1.11296,
sorting,32,37,100000,0.00073046,2147483646,prefix,54166,1.35795,
sorting,33,38,100000,0.000692521,2147483646,prefix,57685,1.50014,
sorting,33,38,100000,0.000692521,2147483646,prefix,78073,2.03187,
sorting,34,39,100000,0.000657462,2147483646,prefix,66500,1.80445,
sorting,34,39,100000,0.000657462,2147483646,prefix,53484,1.45024,
sorting,35,40,100000,0.000625,2147483646,prefix,114682,3.23391,
sorting,35,40,100000,0.000625,2147483646,prefix,79309,2.2385,
sorting,36,41,100000,0.000594884,2147483646,prefix,126210,3.69535,
sorting,36,41,100000,0.000594884,2147483646,prefix,96835,2.8444,
sorting,37,42,100000,0.000566893,2147483646,prefix,96338,3.03212,
sorting,37,42,100000,0.000566893,2147483646,prefix,100333,3.09351,
sorting,38,43,100000,0.000540833,2147483646,prefix,106110,3.3049,
sorting,38,43,100000,0.000540833,2147483646,prefix,89511,2.79416,
sorting,39,44,100000,0.000516529,2147483646,prefix,101014,3.27062,
sorting,39,44,100000,0.000516529,2147483646,prefix,121382,3.93115,
sorting,40,45,100000,0.000493827,2147483646,prefix,106419,3.56,
sorting,40,45,100000,0.000493827,2147483646,prefix,87366,2.9163,
sorting,41,46,100000,0.00047259,2147483646,prefix,121726,4.21875,
sorting,41,46,100000,0.00047259,2147483646,prefix,95795,3.32513,
sorting,42,47,100000,0.000452694,2147483646,prefix,170274,6.11791,
sorting,42,47,100000,0.000452694,2147483646,prefix,154016,5.53531,
sorting,43,48,100000,0.000434028,2147483646,prefix,137494,5.08013,
sorting,43,48,100000,0.000434028,2147483646,prefix,103517,3.82678,
sorting,44,49,100000,0.000416493,2147483646,prefix,146390,5.55554,
sorting,44,49,100000,0.000416493,2147483646,prefix,118809,4.49743,
sorting,45,50,100000,0.0004,2147483646,prefix,163093,6.41079,
sorting,45,50,100000,0.0004,2147483646,prefix,177623,6.98012,
sorting,46,51,100000,0.000384468,2147483646,prefix,177443,7.15301,
sorting,46,51,100000,0.000384468,2147483646,prefix,173599,7.02103,
sorting,47,52,100000,0.000369822,2147483646,prefix,148175,6.11415,
sorting,47,52,100000,0.000369822,2147483646,prefix,174944,7.20437,
sorting,48,53,100000,0.000355999,2147483646,prefix,165093,7.11616,
sorting,48,53,100000,0.000355999,2147483646,prefix,151629,6.53009,
sorting,49,54,100000,0.000342936,2147483646,prefix,206487,9.04439,
sorting,49,54,100000,0.000342936,2147483646,prefix,282741,12.3747,
sorting,50,55,100000,0.000330579,2147483646,prefix,180315,8.18347,
sorting,50,55,100000,0.000330579,2147483646,prefix,230450,10.4473,
sorting,51,56,100000,0.000318878,2147483646,prefix,166518,7.71719,
sorting,51,56,100000,0.000318878,2147483646,prefix,184612,8.55296,
sorting,52,57,100000,0.000307787,2147483646,prefix,225724,10.8365,
sorting,52,57,100000,0.000307787,2147483646,prefix,261453,12.5596,
sorting,53,58,100000,0.000297265,2147483646,prefix,198059,9.72001,
sorting,53,58,100000,0.000297265,2147483646,prefix,251076,12.3306,
sorting,54,59,100000,0.000287274,2147483646,prefix,285931,14.4868,
sorting,54,59,100000,0.000287274,2147483646,prefix,241538,12.2203,
sorting,55,60,100000,0.000277778,2147483646,prefix,295342,15.3907,
sorting,55,60,100000,0.000277778,2147483646,prefix,263720,13.7717,
sorting,56,61,100000,0.000268745,2147483646,prefix,253930,13.4239,
sorting,56,61,100000,0.000268745,2147483646,prefix,315917,16.7196,
sorting,57,62,100000,0.000260146,2147483646,prefix,311864,17.0797,
sorting,57,62,100000,0.000260146,2147483646,prefix,326056,17.8546,
sorting,58,63,100000,0.000251953,2147483646,prefix,335725,18.7345,
sorting,58,63,100000,0.000251953,2147483646,prefix,439656,24.6296,
sorting,59,64,100000,0.000244141,2147483646,prefix,358371,19.2496,
sorting,59,64,100000,0.000244141,2147483646,prefix,302043,9.90695,
sorting,60,65,100000,0.000236686,2147483646,prefix,310584,10.3539,
sorting,60,65,100000,0.000236686,2147483646,prefix,345840,11.7267,
sorting,61,66,100000,0.000229568,2147483646,prefix,335202,11.2726,
sorting,61,66,100000,0.000229568,2147483646,prefix,416102,14.1383,
sorting,62,67,100000,0.000222767,2147483646,prefix,425386,14.6105,
sorting,62,67,100000,0.000222767,2147483646,prefix,353243,15.0176,
sorting,63,68,100000,0.000216263,2147483646,prefix,397198,20.4671,
sorting,63,68,100000,0.000216263,2147483646,prefix,453946,28.6806,
sorting,64,69,100000,0.00021004,2147483646,prefix,482292,31.1282,
sorting,64,69,100000,0.00021004,2147483646,prefix,405300,26.164,
sorting,65,70,100000,0.000204082,2147483646,prefix,521665,34.6538,
sorting,65,70,100000,0.000204082,2147483646,prefix,392612,23.0374,
sorting,66,71,100000,0.000198373,2147483646,prefix,494868,19.3893,
sorting,66,71,100000,0.000198373,2147483646,prefix,445061,28.536,
sorting,67,72,100000,0.000192901,2147483646,prefix,583573,40.7254,
sorting,67,72,100000,0.000192901,2147483646,prefix,533197,37.272,
sorting,68,73,100000,0.000187652,2147483646,prefix,396931,28.3569,
sorting,68,73,100000,0.000187652,2147483646,prefix,468120,33.5022,
sorting,69,74,100000,0.000182615,2147483646,prefix,697373,51.6381,
sorting,69,74,100000,0.000182615,2147483646,prefix,536863,39.7457,
sorting,70,75,100000,0.000177778,2147483646,prefix,625082,46.9706,
sorting,70,75,100000,0.000177778,2147483646,prefix,592428,44.584,
sorting,71,76,100000,0.00017313,2147483646,prefix,684782,52.4007,
sorting,71,76,100000,0.00017313,2147483646,prefix,699612,53.6191,
sorting,72,77,100000,0.000168663,2147483646,prefix,623102,48.3931,
sorting,72,77,100000,0.000168663,2147483646,prefix,582175,45.2149,
sorting,73,78,100000,0.000164366,2147483646,prefix,516872,41.1902,
sorting,73,78,100000,0.000164366,2147483646,prefix,624131,49.7535,
sorting,74,79,100000,0.000160231,2147483646,prefix,654320,53.3601,
sorting,74,79,100000,0.000160231,2147483646,prefix,650313,53.1194,
sorting,75,80,100000,0.00015625,2147483646,prefix,648031,53.8773,
sorting,75,80,100000,0.00015625,2147483646,prefix,541837,45.0737,
sorting,76,81,100000,0.000152416,2147483646,prefix,744900,63.5941,
sorting,76,81,100000,0.000152416,2147483646,prefix,607982,45.208,
sorting,77,82,100000,0.000148721,2147483646,prefix,672832,33.0051,
sorting,77,82,100000,0.000148721,2147483646,prefix,726531,35.7416,
sorting,78,83,100000,0.000145159,2147483646,prefix,711579,35.6565,
sorting,78,83,100000,0.000145159,2147483646,prefix,709612,45.9803,
sorting,79,84,100000,0.000141723,2147483646,prefix,737242,53.4621,
sorting,79,84,100000,0.000141723,2147483646,prefix,803191,64.7469,
sorting,80,85,100000,0.000138408,2147483646,prefix,713814,64.5968,
sorting,80,85,100000,0.000138408,2147483646,prefix,755455,68.8277,
sorting,81,86,100000,0.000135208,2147483646,prefix,893498,82.6799,
sorting,81,86,100000,0.000135208,2147483646,prefix,873993,80.8098,
sorting,82,87,100000,0.000132118,2147483646,prefix,826091,78.0582,
sorting,82,87,100000,0.000132118,2147483646,prefix,1030457,97.522,
sorting,83,88,100000,0.000129132,2147483646,prefix,918236,88.8109,
sorting,83,88,100000,0.000129132,2147483646,prefix,705106,68.4903,
sorting,84,89,100000,0.000126247,2147483646,prefix,817328,63.855,
sorting,84,89,100000,0.000126247,2147483646,prefix,873404,61.8646,
sorting,85,90,100000,0.000123457,2147483646,prefix,1047680,105.438,
sorting,85,90,100000,0.000123457,2147483646,prefix,1094634,110.874,
sorting,86,91,100000,0.000120758,2147483646,prefix,1042330,106.169,
sorting,86,91,100000,0.000120758,2147483646,prefix,1203984,122.59,
sorting,87,92,100000,0.000118147,2147483646,prefix,1011598,105.791,
sorting,87,92,100000,0.000118147,2147483646,prefix,965052,100.933,
sorting,88,93,100000,0.00011562,2147483646,prefix,1127635,105.759,
sorting,88,93,100000,0.00011562,2147483646,prefix,1076474,81.1746,
sorting,89,94,100000,0.000113173,2147483646,prefix,1023040,65.5436,
sorting,89,94,100000,0.000113173,2147483646,prefix,994825,76.0149,
sorting,90,95,100000,0.000110803,2147483646,prefix,1015122,108.414,
sorting,90,95,100000,0.000110803,2147483646,prefix,1083962,71.2229,
sorting,91,96,100000,0.000108507,2147483646,prefix,1213352,119.097,
sorting,91,96,100000,0.000108507,2147483646,prefix,1049362,109.943,
sorting,92,97,100000,0.000106281,2147483646,prefix,1032804,76.2779,
sorting,92,97,100000,0.000106281,2147483646,prefix,1243596,93.9092,
sorting,93,98,100000,0.000104123,2147483646,prefix,1528989,176.196,
sorting,93,98,100000,0.000104123,2147483646,prefix,1255541,144.471,
sorting,94,99,100000,0.00010203,2147483646,prefix,1131032,132.28,
sorting,94,99,100000,0.00010203,2147483646,prefix,1249737,113.111,
sorting,95,100,100000,0.0001,2147483646,prefix,1158914,83.079,
sorting,95,100,100000,0.0001,2147483646,prefix,1473443,102.218,
sorting,0,5,100000,0.04,2147483646,prefix,118,0.000279724,
sorting,0,5,100000,0.04,2147483646,prefix,166,0.000384769,
sorting,1,6,100000,0.0277778,2147483646,prefix,42,0.000121249,
sorting,1,6,100000,0.0277778,2147483646,prefix,159,0.000445044,
sorting,2,7,100000,0.0204082,2147483646,prefix,185,0.000599958,
sorting,2,7,100000,0.0204082,2147483646,prefix,143,0.00046495,
sorting,3,8,100000,0.015625,2147483646,prefix,272,0.00104472,
sorting,3,8,100000,0.015625,2147483646,prefix,86,0.000328755,
sorting,4,9,100000,0.0123457,2147483646,prefix,1035,0.00448753,
sorting,4,9,100000,0.0123457,2147483646,prefix,719,0.00310525,
sorting,5,10,100000,0.01,2147483646,prefix,1898,0.00926715,
sorting,5,10,100000,0.01,2147483646,prefix,807,0.00393081,
sorting,6,11,100000,0.00826446,2147483646,prefix,659,0.00362203,
sorting,6,11,100000,0.00826446,2147483646,prefix,630,0.00348807,
sorting,7,12,100000,0.00694444,2147483646,prefix,2179,0.0133123,
sorting,7,12,100000,0.00694444,2147483646,prefix,1664,0.0101801,
sorting,8,13,100000,0.00591716,2147483646,prefix,1342,0.00897807,
sorting,8,13,100000,0.00591716,2147483646,prefix,2148,0.0143421,
sorting,9,14,100000,0.00510204,2147483646,prefix,3148,0.0229375,
sorting,9,14,100000,0.00510204,2147483646,prefix,4669,0.0340289,
sorting,10,15,100000,0.00444444,2147483646,prefix,2845,0.0226591,
sorting,10,15,100000,0.00444444,2147483646,prefix,4158,0.0332097,
sorting,11,16,100000,0.00390625,2147483646,prefix,3178,0.0273497,
sorting,11,16,100000,0.00390625,2147483646,prefix,7787,0.0621433,
sorting,12,17,100000,0.00346021,2147483646,prefix,3857,0.03223,
sorting,12,17,100000,0.00346021,2147483646,prefix,4084,0.0341506,
sorting,13,18,100000,0.00308642,2147483646,prefix,7907,0.0718422,
sorting,13,18,100000,0.00308642,2147483646,prefix,6486,0.0588733,
sorting,14,19,100000,0.00277008,2147483646,prefix,5316,0.0517183,
sorting,14,19,100000,0.00277008,2147483646,prefix,6775,0.0659772,
sorting,15,20,100000,0.0025,2147483646,prefix,12956,0.13602,
sorting,15,20,100000,0.0025,2147483646,prefix,10813,0.113619,
sorting,16,21,100000,0.00226757,2147483646,prefix,12720,0.142315,
sorting,16,21,100000,0.00226757,2147483646,prefix,8934,0.0998576,
sorting,17,22,100000,0.00206612,2147483646,prefix,11096,0.131542,
sorting,17,22,100000,0.00206612,2147483646,prefix,15137,0.179498,
sorting,18,23,100000,0.00189036,2147483646,prefix,10492,0.132237,
sorting,18,23,100000,0.00189036,2147483646,prefix,11820,0.14883,
sorting,19,24,100000,0.00173611,2147483646,prefix,14239,0.191209,
sorting,19,24,100000,0.00173611,2147483646,prefix,16706,0.224324,
sorting,20,25,100000,0.0016,2147483646,prefix,20685,0.292984,
sorting,20,25,100000,0.0016,2147483646,prefix,24712,0.349078,
sorting,21,26,100000,0.00147929,2147483646,prefix,14913,0.222455,
sorting,21,26,100000,0.00147929,2147483646,prefix,17645,0.262883,
sorting,22,27,100000,0.00137174,2147483646,prefix,13602,0.213366,
sorting,22,27,100000,0.00137174,2147483646,prefix,27255,0.427335,
sorting,23,28,100000,0.00127551,2147483646,prefix,25577,0.422414,
sorting,23,28,100000,0.00127551,2147483646,prefix,24045,0.397943,
sorting,24,29,100000,0.00118906,2147483646,prefix,23706,0.410621,
sorting,24,29,100000,0.00118906,2147483646,prefix,37520,0.649052,
sorting,25,30,100000,0.00111111,2147483646,prefix,24066,0.436316,
sorting,25,30,100000,0.00111111,2147483646,prefix,28826,0.523579,
sorting,26,31,100000,0.00104058,2147483646,prefix,33329,0.631448,
sorting,26,31,100000,0.00104058,2147483646,prefix,37166,0.704933,
sorting,27,32,100000,0.000976562,2147483646,prefix,30271,0.600835,
sorting,27,32,100000,0.000976562,2147483646,prefix,34461,0.682964,
sorting,28,33,100000,0.000918274,2147483646,prefix,39848,0.832287,
sorting,28,33,100000,0.000918274,2147483646,prefix,42848,0.893116,
sorting,29,34,100000,0.000865052,2147483646,prefix,32345,0.702484,
sorting,29,34,100000,0.000865052,2147483646,prefix,60748,1.3189,
sorting,30,35,100000,0.000816327,2147483646,prefix,56930,1.29337,
sorting,30,35,100000,0.000816327,2147483646,prefix,50497,1.14918,
sorting,31,36,100000,0.000771605,2147483646,prefix,54230,1.28346,
sorting,31,36,100000,0.000771605,2147483646,prefix,57161,1.35085,
sorting,32,37,100000,0.00073046,2147483646,prefix,55974,1.38501,
sorting,32,37,100000,0.00073046,2147483646,prefix,48091,1.18934,
sorting,33,38,100000,0.000692521,2147483646,prefix,54559,1.40628,
sorting,33,38,100000,0.000692521,2147483646,prefix,105903,2.73133,
sorting,34,39,100000,0.000657462,2147483646,prefix,77794,2.09972,
sorting,34,39,100000,0.000657462,2147483646,prefix,72483,1.9557,
sorting,35,40,100000,0.000625,2147483646,prefix,97838,2.73693,
sorting,35,40,100000,0.000625,2147483646,prefix,77638,2.16868,
sorting,36,41,100000,0.000594884,2147483646,prefix,82489,2.37454,
sorting,36,41,100000,0.000594884,2147483646,prefix,79866,2.29879,
sorting,37,42,100000,0.000566893,2147483646,prefix,76897,2.31281,
sorting,37,42,100000,0.000566893,2147483646,prefix,101267,3.03258,
sorting,38,43,100000,0.000540833,2147483646,prefix,72434,2.24449,
sorting,38,43,100000,0.000540833,2147483646,prefix,103265,3.20388,
sorting,39,44,100000,0.000516529,2147483646,prefix,103465,3.33205,
sorting,39,44,100000,0.000516529,2147483646,prefix,101526,3.2658,
sorting,40,45,100000,0.000493827,2147483646,prefix,92703,3.07457,
sorting,40,45,100000,0.000493827,2147483646,prefix,140343,4.65705,
sorting,41,46,100000,0.00047259,2147483646,prefix,167817,5.76297,
sorting,41,46,100000,0.00047259,2147483646,prefix,119697,4.11925,
sorting,42,47,100000,0.000452694,2147483646,prefix,120179,4.26758,
sorting,42,47,100000,0.000452694,2147483646,prefix,142361,5.05234,
sorting,43,48,100000,0.000434028,2147483646,prefix,134104,4.91783,
sorting,43,48,100000,0.000434028,2147483646,prefix,146507,5.38141,
sorting,44,49,100000,0.000416493,2147483646,prefix,154119,5.81619,
sorting,44,49,100000,0.000416493,2147483646,prefix,128076,4.83257,
sorting,45,50,100000,0.0004,2147483646,prefix,186426,7.28585,
sorting,45,50,100000,0.0004,2147483646,prefix,151047,5.89565,
sorting,46,51,100000,0.000384468,2147483646,prefix,163074,6.60218,
sorting,46,51,100000,0.000384468,2147483646,prefix,172129,6.95296,
sorting,47,52,100000,0.000369822,2147483646,prefix,148508,6.15153,
sorting,47,52,100000,0.000369822,2147483646,prefix,167873,6.96196,
sorting,48,53,100000,0.000355999,2147483646,prefix,166722,7.19962,
sorting,48,53,100000,0.000355999,2147483646,prefix,199692,8.61005,
sorting,49,54,100000,0.000342936,2147483646,prefix,219501,9.63291,
sorting,49,54,100000,0.000342936,2147483646,prefix,252959,11.1048,
sorting,50,55,100000,0.000330579,2147483646,prefix,136972,6.15658,
sorting,50,55,100000,0.000330579,2147483646,prefix,202954,9.14201,
sorting,51,56,100000,0.000318878,2147483646,prefix,227833,10.7081,
sorting,51,56,100000,0.000318878,2147483646,prefix,248476,11.6801,
sorting,52,57,100000,0.000307787,2147483646,prefix,206580,9.86822,
sorting,52,57,100000,0.000307787,2147483646,prefix,229634,10.9616,
sorting,53,58,100000,0.000297265,2147483646,prefix,282264,13.8919,
sorting,53,58,100000,0.000297265,2147483646,prefix,287957,14.1423,
sorting,54,59,100000,0.000287274,2147483646,prefix,285594,14.2288,
sorting,54,59,100000,0.000287274,2147483646,prefix,234019,11.6687,
sorting,55,60,100000,0.000277778,2147483646,prefix,261275,13.4775,
sorting,55,60,100000,0.000277778,2147483646,prefix,333401,17.1936,
sorting,56,61,100000,0.000268745,2147483646,prefix,306661,12.2653,
sorting,56,61,100000,0.000268745,2147483646,prefix,264024,7.7188,
sorting,57,62,100000,0.000260146,2147483646,prefix,295647,8.97326,
sorting,57,62,100000,0.000260146,2147483646,prefix,286928,8.65283,
sorting,58,63,100000,0.000251953,2147483646,prefix,369426,14.5176,
sorting,58,63,100000,0.000251953,2147483646,prefix,308123,13.1686,
sorting,59,64,100000,0.000244141,2147483646,prefix,301141,13.2139,
sorting,59,64,100000,0.000244141,2147483646,prefix,385713,20.1843,
sorting,60,65,100000,0.000236686,2147483646,prefix,351873,21.1511,
sorting,60,65,100000,0.000236686,2147483646,prefix,366535,22.0587,
sorting,61,66,100000,0.000229568,2147483646,prefix,387908,22.8457,
sorting,61,66,100000,0.000229568,2147483646,prefix,383598,23.1514,
sorting,62,67,100000,0.000222767,2147483646,prefix,368766,22.9487,
sorting,62,67,100000,0.000222767,2147483646,prefix,378832,23.5779,
sorting,63,68,100000,0.000216263,2147483646,prefix,426557,27.1587,
sorting,63,68,100000,0.000216263,2147483646,prefix,404003,22.2758,
sorting,64,69,100000,0.00021004,2147483646,prefix,508777,27.7781,
sorting,64,69,100000,0.00021004,2147483646,prefix,389677,25.5969,
sorting,65,70,100000,0.000204082,2147483646,prefix,468272,28.349,
sorting,65,70,100000,0.000204082,2147483646,prefix,362532,18.334,
sorting,66,71,100000,0.000198373,2147483646,prefix,430130,21.8047,
sorting,66,71,100000,0.000198373,2147483646,prefix,495789,22.3498,
sorting,67,72,100000,0.000192901,2147483646,prefix,554733,33.3006,
sorting,67,72,100000,0.000192901,2147483646,prefix,433484,30.3326,
sorting,68,73,100000,0.000187652,2147483646,prefix,478745,33.9717,
sorting,68,73,100000,0.000187652,2147483646,prefix,441161,31.6113,
sorting,69,74,100000,0.000182615,2147483646,prefix,446162,32.7516,
sorting,69,74,100000,0.000182615,2147483646,prefix,506224,37.2089,
sorting,70,75,100000,0.000177778,2147483646,prefix,395189,29.6695,
sorting,70,75,100000,0.000177778,2147483646,prefix,540226,40.5968,
sorting,71,76,100000,0.00017313,2147483646,prefix,561080,41.9562,
sorting,71,76,100000,0.00017313,2147483646,prefix,620935,47.8687,
sorting,72,77,100000,0.000168663,2147483646,prefix,493293,38.9938,
sorting,72,77,100000,0.000168663,2147483646,prefix,613389,48.6341,
sorting,73,78,100000,0.000164366,2147483646,prefix,551442,44.6044,
sorting,73,78,100000,0.000164366,2147483646,prefix,482965,39.0827,
sorting,74,79,100000,0.000160231,2147483646,prefix,632338,51.8634,
sorting,74,79,100000,0.000160231,2147483646,prefix,647205,52.5296,
sorting,75,80,100000,0.00015625,2147483646,prefix,684490,54.2486,
sorting,75,80,100000,0.00015625,2147483646,prefix,821003,43.9698,
sorting,76,81,100000,0.000152416,2147483646,prefix,806938,43.9916,
sorting,76,81,100000,0.000152416,2147483646,prefix,781126,41.9458,
sorting,77,82,100000,0.000148721,2147483646,prefix,790834,67.5893,
sorting,77,82,100000,0.000148721,2147483646,prefix,717383,63.8624,
sorting,78,83,100000,0.000145159,2147483646,prefix,741048,66.619,
sorting,78,83,100000,0.000145159,2147483646,prefix,664429,41.4002,
sorting,79,84,100000,0.000141723,2147483646,prefix,903478,58.4956,
sorting,79,84,100000,0.000141723,2147483646,prefix,898599,77.7293,
sorting,80,85,100000,0.000138408,2147483646,prefix,778540,71.9835,
sorting,80,85,100000,0.000138408,2147483646,prefix,864643,79.99,
sorting,81,86,100000,0.000135208,2147483646,prefix,872585,82.2758,
sorting,81,86,100000,0.000135208,2147483646,prefix,746559,70.5695,
sorting,82,87,100000,0.000132118,2147483646,prefix,1021425,91.7049,
sorting,82,87,100000,0.000132118,2147483646,prefix,866366,53.6645,
sorting,83,88,100000,0.000129132,2147483646,prefix,977186,76.6777,
sorting,83,88,100000,0.000129132,2147483646,prefix,884305,85.6437,
sorting,84,89,100000,0.000126247,2147483646,prefix,974823,96.9171,
sorting,84,89,100000,0.000126247,2147483646,prefix,948074,74.1092,
sorting,85,90,100000,0.000123457,2147483646,prefix,944992,56.7816,
sorting,85,90,100000,0.000123457,2147483646,prefix,937835,64.3429,
sorting,86,91,100000,0.000120758,2147483646,prefix,1092161,79.7829,
sorting,86,91,100000,0.000120758,2147483646,prefix,1231941,87.6027,
sorting,87,92,100000,0.000118147,2147483646,prefix,1065367,76.9271,
sorting,87,92,100000,0.000118147,2147483646,prefix,1125579,93.4434,
sorting,88,93,100000,0.00011562,2147483646,prefix,1204033,127.419,
sorting,88,93,100000,0.00011562,2147483646,prefix,1014529,93.3558,
sorting,89,94,100000,0.000113173,2147483646,prefix,970744,94.6897,
sorting,89,94,100000,0.000113173,2147483646,prefix,1087588,91.8016,
sorting,90,95,100000,0.000110803,2147483646,prefix,1063236,90.9606,
sorting,90,95,100000,0.000110803,2147483646,prefix,1260117,92.0771,
sorting,91,96,100000,0.000108507,2147483646,prefix,1289351,104.338,
sorting,91,96,100000,0.000108507,2147483646,prefix,1417704,131.31,
sorting,92,97,100000,0.000106281,2147483646,prefix,1362506,112.266,
sorting,92,97,100000,0.000106281,2147483646,prefix,1402857,130.434,
sorting,93,98,100000,0.000104123,2147483646,prefix,1093208,127.017,
sorting,93,98,100000,0.000104123,2147483646,prefix,1372040,130.659,
sorting,94,99,100000,0.00010203,2147483646,prefix,1369507,116.897,
sorting,94,99,100000,0.00010203,2147483646,prefix,1235030,126.29,
sorting,95,100,100000,0.0001,2147483646,prefix,1291121,95.1773,
sorting,95,100,100000,0.0001,2147483646,prefix,1320439,93.5894,
sorting,0,5,100000,0.04,2147483646,prefix,10,2.7659e-05,
sorting,0,5,100000,0.04,2147483646,prefix,47,0.000111541,
sorting,1,6,100000,0.0277778,2147483646,prefix,105,0.000298722,
sorting,1,6,100000,0.0277778,2147483646,prefix,280,0.000782111,
sorting,2,7,100000,0.0204082,2147483646,prefix,282,0.000919563,
sorting,2,7,100000,0.0204082,2147483646,prefix,391,0.00127737,
sorting,3,8,100000,0.015625,2147483646,prefix,930,0.00352732,
sorting,3,8,100000,0.015625,2147483646,prefix,261,0.00100484,
sorting,4,9,100000,0.0123457,2147483646,prefix,298,0.00130978,
sorting,4,9,100000,0.0123457,2147483646,prefix,1036,0.00454075,
sorting,5,10,100000,0.01,2147483646,prefix,1206,0.0059861,
sorting,5,10,100000,0.01,2147483646,prefix,1007,0.0050268,
sorting,6,11,100000,0.00826446,2147483646,prefix,1255,0.00703865,
sorting,6,11,100000,0.00826446,2147483646,prefix,1167,0.00652006,
sorting,7,12,100000,0.00694444,2147483646,prefix,1307,0.00814022,
sorting,7,12,100000,0.00694444,2147483646,prefix,1786,0.0111277,
sorting,8,13,100000,0.00591716,2147483646,prefix,2495,0.0170848,
sorting,8,13,100000,0.00591716,2147483646,prefix,2011,0.0138277,
sorting,9,14,100000,0.00510204,2147483646,prefix,2524,0.0188935,
sorting,9,14,100000,0.00510204,2147483646,prefix,3632,0.0271012,
sorting,10,15,100000,0.00444444,2147483646,prefix,5473,0.0438938,
sorting,10,15,100000,0.00444444,2147483646,prefix,4790,0.0371765,
sorting,11,16,100000,0.00390625,2147483646,prefix,6193,0.0482972,
sorting,11,16,100000,0.00390625,2147483646,prefix,6016,0.0468296,
sorting,12,17,100000,0.00346021,2147483646,prefix,7092,0.0602165,
sorting,12,17,100000,0.00346021,2147483646,prefix,4773,0.040491,
sorting,13,18,100000,0.00308642,2147483646,prefix,7368,0.0674155,
sorting,13,18,100000,0.00308642,2147483646,prefix,8768,0.0801017,
sorting,14,19,100000,0.00277008,2147483646,prefix,7336,0.0728726,
sorting,14,19,100000,0.00277008,2147483646,prefix,4386,0.0437927,
sorting,15,20,100000,0.0025,2147483646,prefix,9824,0.104338,
sorting,15,20,100000,0.0025,2147483646,prefix,7163,0.0757547,
sorting,16,21,100000,0.00226757,2147483646,prefix,14030,0.159083,
sorting,16,21,100000,0.00226757,2147483646,prefix,14687,0.166232,
sorting,17,22,100000,0.00206612,2147483646,prefix,7966,0.0958827,
sorting,17,22,100000,0.00206612,2147483646,prefix,8373,0.100729,
sorting,18,23,100000,0.00189036,2147483646,prefix,17032,0.218166,
sorting,18,23,100000,0.00189036,2147483646,prefix,17127,0.219173,
sorting,19,24,100000,0.00173611,2147483646,prefix,23913,0.3235,
sorting,19,24,100000,0.00173611,2147483646,prefix,12918,0.174612,
sorting,20,25,100000,0.0016,2147483646,prefix,24398,0.349011,
sorting,20,25,100000,0.0016,2147483646,prefix,16666,0.238075,
sorting,21,26,100000,0.00147929,2147483646,prefix,28038,0.421688,
sorting,21,26,100000,0.00147929,2147483646,prefix,14203,0.213847,
sorting,22,27,100000,0.00137174,2147483646,prefix,20897,0.332346,
sorting,22,27,100000,0.00137174,2147483646,prefix,26501,0.42223,
sorting,23,28,100000,0.00127551,2147483646,prefix,26044,0.434475,
sorting,23,28,100000,0.00127551,2147483646,prefix,26932,0.447884,
sorting,24,29,100000,0.00118906,2147483646,prefix,22623,0.397629,
sorting,24,29,100000,0.00118906,2147483646,prefix,36701,0.643658,
sorting,25,30,100000,0.00111111,2147483646,prefix,26265,0.481016,
sorting,25,30,100000,0.00111111,2147483646,prefix,17313,0.319035,
sorting,26,31,100000,0.00104058,2147483646,prefix,30070,0.5853,
sorting,26,31,100000,0.00104058,2147483646,prefix,21944,0.427422,
sorting,27,32,100000,0.000976562,2147483646,prefix,40700,0.820567,
sorting,27,32,100000,0.000976562,2147483646,prefix,50981,1.03455,
sorting,28,33,100000,0.000918274,2147483646,prefix,35280,0.750412,
sorting,28,33,100000,0.000918274,2147483646,prefix,46937,0.998213,
sorting,29,34,100000,0.000865052,2147483646,prefix,37782,0.844058,
sorting,29,34,100000,0.000865052,2147483646,prefix,38247,0.848621,
sorting,30,35,100000,0.000816327,2147483646,prefix,41961,0.97522,
sorting,30,35,100000,0.000816327,2147483646,prefix,56136,1.30244,
sorting,31,36,100000,0.000771605,2147483646,prefix,53930,1.30297,
sorting,31,36,100000,0.000771605,2147483646,prefix,41750,1.00695,
sorting,32,37,100000,0.00073046,2147483646,prefix,52615,1.32937,
sorting,32,37,100000,0.00073046,2147483646,prefix,56465,1.42653,
sorting,33,38,100000,0.000692521,2147483646,prefix,83627,2.15279,
sorting,33,38,100000,0.000692521,2147483646,prefix,64188,1.65124,
sorting,34,39,100000,0.000657462,2147483646,prefix,88195,2.3737,
sorting,34,39,100000,0.000657462,2147483646,prefix,78861,1.48213,
sorting,35,40,100000,0.000625,2147483646,prefix,67373,1.03213,
sorting,35,40,100000,0.000625,2147483646,prefix,110205,1.65636,
sorting,36,41,100000,0.000594884,2147483646,prefix,77624,1.23235,
sorting,36,41,100000,0.000594884,2147483646,prefix,79587,1.40043,
sorting,37,42,100000,0.000566893,2147483646,prefix,66468,1.23746,
sorting,37,42,100000,0.000566893,2147483646,prefix,86521,1.47024,
sorting,38,43,100000,0.000540833,2147483646,prefix,96803,1.64961,
sorting,38,43,100000,0.000540833,2147483646,prefix,95243,1.62614,
sorting,39,44,100000,0.000516529,2147483646,prefix,111966,3.62213,
sorting,39,44,100000,0.000516529,2147483646,prefix,87821,2.41234,
sorting,40,45,100000,0.000493827,2147483646,prefix,121162,2.21311,
sorting,40,45,100000,0.000493827,2147483646,prefix,127732,2.29854,
sorting,41,46,100000,0.00047259,2147483646,prefix,141671,2.63399,
sorting,41,46,100000,0.00047259,2147483646,prefix,145105,2.71956,
sorting,42,47,100000,0.000452694,2147483646,prefix,128243,2.50272,
sorting,42,47,100000,0.000452694,2147483646,prefix,140786,2.70601,
sorting,43,48,100000,0.000434028,2147483646,prefix,150868,3.04721,
sorting,43,48,100000,0.000434028,2147483646,prefix,159410,3.19909,
sorting,44,49,100000,0.000416493,2147483646,prefix,194914,3.98888,
sorting,44,49,100000,0.000416493,2147483646,prefix,126220,2.60205,
sorting,45,50,100000,0.0004,2147483646,prefix,177340,3.80585,
sorting,45,50,100000,0.0004,2147483646,prefix,145397,3.13424,
sorting,46,51,100000,0.000384468,2147483646,prefix,165671,3.63485,
sorting,46,51,100000,0.000384468,2147483646,prefix,144347,3.2444,
sorting,47,52,100000,0.000369822,2147483646,prefix,185752,4.20938,
sorting,47,52,100000,0.000369822,2147483646,prefix,178441,4.04017,
sorting,48,53,100000,0.000355999,2147483646,prefix,143121,3.30715,
sorting,48,53,100000,0.000355999,2147483646,prefix,142280,3.28657,
sorting,49,54,100000,0.000342936,2147483646,prefix,181428,4.42479,
sorting,49,54,100000,0.000342936,2147483646,prefix,243758,6.39366,
sorting,50,55,100000,0.000330579,2147483646,prefix,205927,5.33438,
sorting,50,55,100000,0.000330579,2147483646,prefix,217450,5.45448,
sorting,51,56,100000,0.000318878,2147483646,prefix,209513,5.44716,
sorting,51,56,100000,0.000318878,2147483646,prefix,158233,4.10362,
sorting,52,57,100000,0.000307787,2147483646,prefix,230356,6.18832,
sorting,52,57,100000,0.000307787,2147483646,prefix,186189,4.98094,
sorting,53,58,100000,0.000297265,2147483646,prefix,282872,7.61127,
sorting,53,58,100000,0.000297265,2147483646,prefix,262813,7.06815,
sorting,54,59,100000,0.000287274,2147483646,prefix,181849,5.07426,
sorting,54,59,100000,0.000287274,2147483646,prefix,196106,5.4473,
sorting,55,60,100000,0.000277778,2147483646,prefix,265388,7.66887,
sorting,55,60,100000,0.000277778,2147483646,prefix,296292,8.58082,
sorting,56,61,100000,0.000268745,2147483646,prefix,288792,8.47221,
sorting,56,61,100000,0.000268745,2147483646,prefix,279009,8.2834,
sorting,57,62,100000,0.000260146,2147483646,prefix,262141,7.9637,
sorting,57,62,100000,0.000260146,2147483646,prefix,301710,9.20422,
sorting,58,63,100000,0.000251953,2147483646,prefix,320829,10.2153,
sorting,58,63,100000,0.000251953,2147483646,prefix,241082,7.65628,
sorting,59,64,100000,0.000244141,2147483646,prefix,357458,11.4158,
sorting,59,64,100000,0.000244141,2147483646,prefix,354817,11.2974,
sorting,60,65,100000,0.000236686,2147483646,prefix,286569,9.4881,
sorting,60,65,100000,0.000236686,2147483646,prefix,366773,12.1554,
sorting,61,66,100000,0.000229568,2147483646,prefix,341963,11.6467,
sorting,61,66,100000,0.000229568,2147483646,prefix,335600,11.3934,
sorting,62,67,100000,0.000222767,2147483646,prefix,434758,26.1468,
sorting,62,67,100000,0.000222767,2147483646,prefix,322560,19.9469,
sorting,63,68,100000,0.000216263,2147483646,prefix,436783,25.5562,
sorting,63,68,100000,0.000216263,2147483646,prefix,302443,11.3229,
sorting,64,69,100000,0.00021004,2147483646,prefix,418576,25.4874,
sorting,64,69,100000,0.00021004,2147483646,prefix,427539,18.4597,
sorting,65,70,100000,0.000204082,2147483646,prefix,463483,30.9039,
sorting,65,70,100000,0.000204082,2147483646,prefix,423236,28.2586,
sorting,66,71,100000,0.000198373,2147483646,prefix,576740,39.202,
sorting,66,71,100000,0.000198373,2147483646,prefix,429616,29.1617,
sorting,67,72,100000,0.000192901,2147483646,prefix,509682,35.4373,
sorting,67,72,100000,0.000192901,2147483646,prefix,521937,36.3159,
sorting,68,73,100000,0.000187652,2147483646,prefix,676198,47.8958,
sorting,68,73,100000,0.000187652,2147483646,prefix,486158,34.5248,
sorting,69,74,100000,0.000182615,2147483646,prefix,505081,36.5367,
sorting,69,74,100000,0.000182615,2147483646,prefix,541271,39.1889,
sorting,70,75,100000,0.000177778,2147483646,prefix,613860,45.5695,
sorting,70,75,100000,0.000177778,2147483646,prefix,537929,39.9558,
sorting,71,76,100000,0.00017313,2147483646,prefix,533957,40.7343,
sorting,71,76,100000,0.00017313,2147483646,prefix,560942,42.7383,
sorting,72,77,100000,0.000168663,2147483646,prefix,614781,47.5183,
sorting,72,77,100000,0.000168663,2147483646,prefix,471549,36.5029,
sorting,73,78,100000,0.000164366,2147483646,prefix,569890,45.1488,
sorting,73,78,100000,0.000164366,2147483646,prefix,549860,43.5975,
sorting,74,79,100000,0.000160231,2147483646,prefix,663608,53.8374,
sorting,74,79,100000,0.000160231,2147483646,prefix,699199,56.6768,
sorting,75,80,100000,0.00015625,2147483646,prefix,509058,41.8904,
sorting,75,80,100000,0.00015625,2147483646,prefix,666810,54.9519,
sorting,76,81,100000,0.000152416,2147483646,prefix,579696,49.1007,
sorting,76,81,100000,0.000152416,2147483646,prefix,601746,51.0244,
sorting,77,82,100000,0.000148721,2147483646,prefix,827740,71.4468,
sorting,77,82,100000,0.000148721,2147483646,prefix,716082,61.7854,
sorting,78,83,100000,0.000145159,2147483646,prefix,684295,60.4176,
sorting,78,83,100000,0.000145159,2147483646,prefix,779138,68.8223,
sorting,79,84,100000,0.000141723,2147483646,prefix,807951,59.5323,
sorting,79,84,100000,0.000141723,2147483646,prefix,745779,66.722,
sorting,80,85,100000,0.000138408,2147483646,prefix,836957,76.2441,
sorting,80,85,100000,0.000138408,2147483646,prefix,807006,73.5474,
sorting,81,86,100000,0.000135208,2147483646,prefix,809517,75.1264,
sorting,81,86,100000,0.000135208,2147483646,prefix,600737,55.7092,
sorting,82,87,100000,0.000132118,2147483646,prefix,1044658,99.0184,
sorting,82,87,100000,0.000132118,2147483646,prefix,852670,80.9212,
sorting,83,88,100000,0.000129132,2147483646,prefix,823837,79.5074,
sorting,83,88,100000,0.000129132,2147483646,prefix,977895,94.3884,
sorting,84,89,100000,0.000126247,2147483646,prefix,1094198,107.677,
sorting,84,89,100000,0.000126247,2147483646,prefix,1162016,113.949,
sorting,85,90,100000,0.000123457,2147483646,prefix,1019585,102.103,
sorting,85,90,100000,0.000123457,2147483646,prefix,1065736,106.607,
sorting,86,91,100000,0.000120758,2147483646,prefix,1106722,113.117,
sorting,86,91,100000,0.000120758,2147483646,prefix,993498,101.688,
sorting,87,92,100000,0.000118147,2147483646,prefix,841349,88.4263,
sorting,87,92,100000,0.000118147,2147483646,prefix,927432,97.4206,
sorting,88,93,100000,0.00011562,2147483646,prefix,1107669,117.302,
sorting,88,93,100000,0.00011562,2147483646,prefix,1071593,113.471,
sorting,89,94,100000,0.000113173,2147483646,prefix,1318614,141.46,
sorting,89,94,100000,0.000113173,2147483646,prefix,936103,100.522,
sorting,90,95,100000,0.000110803,2147483646,prefix,1102322,120.965,
sorting,90,95,100000,0.000110803,2147483646,prefix,1056519,115.781,
sorting,91,96,100000,0.000108507,2147483646,prefix,995738,110.973,
sorting,91,96,100000,0.000108507,2147483646,prefix,1112012,123.753,
sorting,92,97,100000,0.000106281,2147483646,prefix,1023125,116.291,
sorting,92,97,100000,0.000106281,2147483646,prefix,1032107,117.398,
sorting,93,98,100000,0.000104123,2147483646,prefix,1234488,141.936,
sorting,93,98,100000,0.000104123,2147483646,prefix,1435284,165.124,
sorting,94,99,100000,0.00010203,2147483646,prefix,1232833,119.738,
sorting,94,99,100000,0.00010203,2147483646,prefix,1481295,100.27,
sorting,95,100,100000,0.0001,2147483646,prefix,1350587,93.875,
sorting,95,100,100000,0.0001,2147483646,prefix,1380633,96.3875,
sorting,0,5,100000,0.04,2147483646,prefix,67,0.000165879,
sorting,0,5,100000,0.04,2147483646,prefix,40,9.848e-05,
sorting,1,6,100000,0.0277778,2147483646,prefix,312,0.000868717,
sorting,1,6,100000,0.0277778,2147483646,prefix,37,0.000105464,
sorting,2,7,100000,0.0204082,2147483646,prefix,288,0.000945126,
sorting,2,7,100000,0.0204082,2147483646,prefix,206,0.000687193,
sorting,3,8,100000,0.015625,2147483646,prefix,491,0.00185764,
sorting,3,8,100000,0.015625,2147483646,prefix,575,0.00217836,
sorting,4,9,100000,0.0123457,2147483646,prefix,845,0.00365562,
sorting,4,9,100000,0.0123457,2147483646,prefix,1073,0.00464203,
sorting,5,10,100000,0.01,2147483646,prefix,654,0.00323055,
sorting,5,10,100000,0.01,2147483646,prefix,912,0.00449647,
sorting,6,11,100000,0.00826446,2147483646,prefix,1373,0.00756275,
sorting,6,11,100000,0.00826446,2147483646,prefix,882,0.00487524,
sorting,7,12,100000,0.00694444,2147483646,prefix,1100,0.00676018,
sorting,7,12,100000,0.00694444,2147483646,prefix,2353,0.0144142,
sorting,8,13,100000,0.00591716,2147483646,prefix,2741,0.0184814,
sorting,8,13,100000,0.00591716,2147483646,prefix,2132,0.0143786,
sorting,9,14,100000,0.00510204,2147483646,prefix,975,0.00719384,
sorting,9,14,100000,0.00510204,2147483646,prefix,3422,0.0250977,
sorting,10,15,100000,0.00444444,2147483646,prefix,3564,0.028494,
sorting,10,15,100000,0.00444444,2147483646,prefix,2110,0.0168101,
sorting,11,16,100000,0.00390625,2147483646,prefix,5843,0.0501636,
sorting,11,16,100000,0.00390625,2147483646,prefix,3824,0.0314551,
sorting,12,17,100000,0.00346021,2147483646,prefix,3830,0.0319471,
sorting,12,17,100000,0.00346021,2147483646,prefix,4365,0.036571,
sorting,13,18,100000,0.00308642,2147483646,prefix,5243,0.04729,
sorting,13,18,100000,0.00308642,2147483646,prefix,7786,0.0702517,
sorting,14,19,100000,0.00277008,2147483646,prefix,6966,0.0681407,
sorting,14,19,100000,0.00277008,2147483646,prefix,11261,0.109949,
sorting,15,20,100000,0.0025,2147483646,prefix,8226,0.0858233,
sorting,15,20,100000,0.0025,2147483646,prefix,7161,0.0746291,
sorting,16,21,100000,0.00226757,2147483646,prefix,12050,0.135758,
sorting,16,21,100000,0.00226757,2147483646,prefix,10920,0.122591,
sorting,17,22,100000,0.00206612,2147483646,prefix,14350,0.171343,
sorting,17,22,100000,0.00206612,2147483646,prefix,12633,0.151467,
sorting,18,23,100000,0.00189036,2147483646,prefix,17368,0.219808,
sorting,18,23,100000,0.00189036,2147483646,prefix,13610,0.172049,
sorting,19,24,100000,0.00173611,2147483646,prefix,16610,0.221831,
sorting,19,24,100000,0.00173611,2147483646,prefix,26032,0.347777,
sorting,20,25,100000,0.0016,2147483646,prefix,21755,0.308513,
sorting,20,25,100000,0.0016,2147483646,prefix,24044,0.341725,
sorting,21,26,100000,0.00147929,2147483646,prefix,15535,0.232055,
sorting,21,26,100000,0.00147929,2147483646,prefix,12767,0.190191,
sorting,22,27,100000,0.00137174,2147483646,prefix,29327,0.460808,
sorting,22,27,100000,0.00137174,2147483646,prefix,29479,0.462327,
sorting,23,28,100000,0.00127551,2147483646,prefix,29467,0.484316,
sorting,23,28,100000,0.00127551,2147483646,prefix,18781,0.308807,
sorting,24,29,100000,0.00118906,2147483646,prefix,28178,0.490459,
sorting,24,29,100000,0.00118906,2147483646,prefix,33352,0.579796,
sorting,25,30,100000,0.00111111,2147483646,prefix,25323,0.458634,
sorting,25,30,100000,0.00111111,2147483646,prefix,46770,0.846833,
sorting,26,31,100000,0.00104058,2147483646,prefix,42846,0.816567,
sorting,26,31,100000,0.00104058,2147483646,prefix,35125,0.670577,
sorting,27,32,100000,0.000976562,2147483646,prefix,37853,0.751789,
sorting,27,32,100000,0.000976562,2147483646,prefix,44176,0.467742,
sorting,28,33,100000,0.000918274,2147483646,prefix,39676,0.532774,
sorting,28,33,100000,0.000918274,2147483646,prefix,37424,0.419282,
sorting,29,34,100000,0.000865052,2147483646,prefix,53376,0.626216,
sorting,29,34,100000,0.000865052,2147483646,prefix,62607,0.740348,
sorting,30,35,100000,0.000816327,2147483646,prefix,33687,0.411652,
sorting,30,35,100000,0.000816327,2147483646,prefix,49458,0.612944,
sorting,31,36,100000,0.000771605,2147483646,prefix,48750,0.621798,
sorting,31,36,100000,0.000771605,2147483646,prefix,62709,0.811128,
sorting,32,37,100000,0.00073046,2147483646,prefix,54356,0.71967,
sorting,32,37,100000,0.00073046,2147483646,prefix,60514,0.804114,
sorting,33,38,100000,0.000692521,2147483646,prefix,53508,0.740103,
sorting,33,38,100000,0.000692521,2147483646,prefix,85532,1.30801,
sorting,34,39,100000,0.000657462,2147483646,prefix,53146,0.796238,
sorting,34,39,100000,0.000657462,2147483646,prefix,76750,1.12298,
sorting,35,40,100000,0.000625,2147483646,prefix,68132,1.80406,
sorting,35,40,100000,0.000625,2147483646,prefix,87369,2.44125,
sorting,36,41,100000,0.000594884,2147483646,prefix,81230,2.37851,
sorting,36,41,100000,0.000594884,2147483646,prefix,104040,1.88897,
sorting,37,42,100000,0.000566893,2147483646,prefix,86845,1.50041,
sorting,37,42,100000,0.000566893,2147483646,prefix,110754,2.52612,
sorting,38,43,100000,0.000540833,2147483646,prefix,73640,1.23866,
sorting,38,43,100000,0.000540833,2147483646,prefix,73741,1.26425,
sorting,39,44,100000,0.000516529,2147483646,prefix,116467,2.09403,
sorting,39,44,100000,0.000516529,2147483646,prefix,102792,1.80709,
sorting,40,45,100000,0.000493827,2147483646,prefix,120213,2.16832,
sorting,40,45,100000,0.000493827,2147483646,prefix,116197,2.09389,
sorting,41,46,100000,0.00047259,2147483646,prefix,86990,1.65057,
sorting,41,46,100000,0.00047259,2147483646,prefix,97654,3.17273,
sorting,42,47,100000,0.000452694,2147483646,prefix,134904,4.81204,
sorting,42,47,100000,0.000452694,2147483646,prefix,126990,4.5204,
sorting,43,48,100000,0.000434028,2147483646,prefix,138090,5.07022,
sorting,43,48,100000,0.000434028,2147483646,prefix,150767,5.53357,
sorting,44,49,100000,0.000416493,2147483646,prefix,154302,5.89512,
sorting,44,49,100000,0.000416493,2147483646,prefix,152744,5.82852,
sorting,45,50,100000,0.0004,2147483646,prefix,127449,5.00679,
sorting,45,50,100000,0.0004,2147483646,prefix,186883,7.33591,
sorting,46,51,100000,0.000384468,2147483646,prefix,197966,7.99509,
sorting,46,51,100000,0.000384468,2147483646,prefix,177907,7.18843,
sorting,47,52,100000,0.000369822,2147483646,prefix,182135,7.56956,
sorting,47,52,100000,0.000369822,2147483646,prefix,206855,8.57806,
sorting,48,53,100000,0.000355999,2147483646,prefix,225685,9.7185,
sorting,48,53,100000,0.000355999,2147483646,prefix,205666,8.82596,
sorting,49,54,100000,0.000342936,2147483646,prefix,207766,9.10488,
sorting,49,54,100000,0.000342936,2147483646,prefix,194961,8.53943,
sorting,50,55,100000,0.000330579,2147483646,prefix,231959,10.5235,
sorting,50,55,100000,0.000330579,2147483646,prefix,161949,7.34568,
sorting,51,56,100000,0.000318878,2147483646,prefix,247294,11.5389,
sorting,51,56,100000,0.000318878,2147483646,prefix,294034,13.7339,
sorting,52,57,100000,0.000307787,2147483646,prefix,211584,10.1183,
sorting,52,57,100000,0.000307787,2147483646,prefix,205218,9.79009,
sorting,53,58,100000,0.000297265,2147483646,prefix,281376,13.8613,
sorting,53,58,100000,0.000297265,2147483646,prefix,291400,14.3531,
sorting,54,59,100000,0.000287274,2147483646,prefix,241986,12.1886,
sorting,54,59,100000,0.000287274,2147483646,prefix,206524,10.4335,
sorting,55,60,100000,0.000277778,2147483646,prefix,311907,16.069,
sorting,55,60,100000,0.000277778,2147483646,prefix,303224,15.618,
sorting,56,61,100000,0.000268745,2147483646,prefix,288734,15.5221,
sorting,56,61,100000,0.000268745,2147483646,prefix,246249,13.2006,
sorting,57,62,100000,0.000260146,2147483646,prefix,335845,18.2146,
sorting,57,62,100000,0.000260146,2147483646,prefix,304235,16.5174,
sorting,58,63,100000,0.000251953,2147483646,prefix,293643,16.3538,
sorting,58,63,100000,0.000251953,2147483646,prefix,248790,13.832,
sorting,59,64,100000,0.000244141,2147483646,prefix,303524,17.3201,
sorting,59,64,100000,0.000244141,2147483646,prefix,362834,20.71,
sorting,60,65,100000,0.000236686,2147483646,prefix,305525,17.8823,
sorting,60,65,100000,0.000236686,2147483646,prefix,341897,20.0204,
sorting,61,66,100000,0.000229568,2147483646,prefix,398544,23.8469,
sorting,61,66,100000,0.000229568,2147483646,prefix,395217,23.6126,
sorting,62,67,100000,0.000222767,2147483646,prefix,368380,22.5141,
sorting,62,67,100000,0.000222767,2147483646,prefix,328791,20.1774,
sorting,63,68,100000,0.000216263,2147483646,prefix,327369,20.7333,
sorting,63,68,100000,0.000216263,2147483646,prefix,361519,22.8439,
sorting,64,69,100000,0.00021004,2147483646,prefix,412388,26.7283,
sorting,64,69,100000,0.00021004,2147483646,prefix,368295,23.9301,
sorting,65,70,100000,0.000204082,2147483646,prefix,436540,28.8879,
sorting,65,70,100000,0.000204082,2147483646,prefix,382581,25.3648,
sorting,66,71,100000,0.000198373,2147483646,prefix,478114,32.3924,
sorting,66,71,100000,0.000198373,2147483646,prefix,422892,28.7054,
sorting,67,72,100000,0.000192901,2147483646,prefix,488293,33.9229,
sorting,67,72,100000,0.000192901,2147483646,prefix,549939,38.0949,
sorting,68,73,100000,0.000187652,2147483646,prefix,385195,27.2579,
sorting,68,73,100000,0.000187652,2147483646,prefix,540557,38.2512,
sorting,69,74,100000,0.000182615,2147483646,prefix,529250,38.3519,
sorting,69,74,100000,0.000182615,2147483646,prefix,579736,42.0456,
sorting,70,75,100000,0.000177778,2147483646,prefix,490210,36.4038,
sorting,70,75,100000,0.000177778,2147483646,prefix,515125,38.2233,
sorting,71,76,100000,0.00017313,2147483646,prefix,543388,41.2042,
sorting,71,76,100000,0.00017313,2147483646,prefix,731594,55.4669,
sorting,72,77,100000,0.000168663,2147483646,prefix,564883,43.6591,
sorting,72,77,100000,0.000168663,2147483646,prefix,714562,55.1807,
sorting,73,78,100000,0.000164366,2147483646,prefix,628722,49.5869,
sorting,73,78,100000,0.000164366,2147483646,prefix,617575,38.0174,
sorting,74,79,100000,0.000160231,2147483646,prefix,609659,38.2027,
sorting,74,79,100000,0.000160231,2147483646,prefix,575415,31.2377,
sorting,75,80,100000,0.00015625,2147483646,prefix,613895,30.2869,
sorting,75,80,100000,0.00015625,2147483646,prefix,814552,45.8004,
sorting,76,81,100000,0.000152416,2147483646,prefix,748687,39.5979,
sorting,76,81,100000,0.000152416,2147483646,prefix,588122,32.114,
sorting,77,82,100000,0.000148721,2147483646,prefix,770612,41.0474,
sorting,77,82,100000,0.000148721,2147483646,prefix,603406,32.1648,
sorting,78,83,100000,0.000145159,2147483646,prefix,590260,53.8247,
sorting,78,83,100000,0.000145159,2147483646,prefix,786808,71.6647,
sorting,79,84,100000,0.000141723,2147483646,prefix,856279,77.539,
sorting,79,84,100000,0.000141723,2147483646,prefix,862960,77.9956,
sorting,80,85,100000,0.000138408,2147483646,prefix,968398,78.7867,
sorting,80,85,100000,0.000138408,2147483646,prefix,805208,48.9786,
sorting,81,86,100000,0.000135208,2147483646,prefix,732309,69.4719,
sorting,81,86,100000,0.000135208,2147483646,prefix,783734,53.7693,
sorting,82,87,100000,0.000132118,2147483646,prefix,953245,76.7733,
sorting,82,87,100000,0.000132118,2147483646,prefix,1015513,75.4169,
sorting,83,88,100000,0.000129132,2147483646,prefix,896943,67.2594,
sorting,83,88,100000,0.000129132,2147483646,prefix,783556,76.5515,
sorting,84,89,100000,0.000126247,2147483646,prefix,993122,97.5942,
sorting,84,89,100000,0.000126247,2147483646,prefix,880276,68.0296,
sorting,85,90,100000,0.000123457,2147483646,prefix,974098,81.0527,
sorting,85,90,100000,0.000123457,2147483646,prefix,899698,91.5904,
sorting,86,91,100000,0.000120758,2147483646,prefix,911799,93.8721,
sorting,86,91,100000,0.000120758,2147483646,prefix,1251901,128.661,
sorting,87,92,100000,0.000118147,2147483646,prefix,1100697,115.643,
sorting,87,92,100000,0.000118147,2147483646,prefix,938719,86.2586,
sorting,88,93,100000,0.00011562,2147483646,prefix,975307,75.8971,
sorting,88,93,100000,0.00011562,2147483646,prefix,1012442,101.093,
sorting,89,94,100000,0.000113173,2147483646,prefix,983361,75.6388,
sorting,89,94,100000,0.000113173,2147483646,prefix,1100841,95.8731,
sorting,90,95,100000,0.000110803,2147483646,prefix,1327393,94.8829,
sorting,90,95,100000,0.000110803,2147483646,prefix,1168781,103.44,
sorting,91,96,100000,0.000108507,2147483646,prefix,1157431,119.718,
sorting,91,96,100000,0.000108507,2147483646,prefix,1113932,119.168,
sorting,92,97,100000,0.000106281,2147483646,prefix,1226744,139.204,
sorting,92,97,100000,0.000106281,2147483646,prefix,1150714,119.622,
sorting,93,98,100000,0.000104123,2147483646,prefix,1046948,122.67,
sorting,93,98,100000,0.000104123,2147483646,prefix,1047476,122.856,
sorting,94,99,100000,0.00010203,2147483646,prefix,1188109,140.356,
sorting,94,99,100000,0.00010203,2147483646,prefix,1642695,154.96,
sorting,95,100,100000,0.0001,2147483646,prefix,1237703,90.1515,
sorting,95,100,100000,0.0001,2147483646,prefix,1410516,104.154,
sorting,0,5,100000,0.04,2147483646,prefix,143,0.000336786,
sorting,0,5,100000,0.04,2147483646,prefix,120,0.000279445,
sorting,1,6,100000,0.0277778,2147483646,prefix,162,0.000447559,
sorting,1,6,100000,0.0277778,2147483646,prefix,65,0.000182572,
sorting,2,7,100000,0.0204082,2147483646,prefix,321,0.00103802,
sorting,2,7,100000,0.0204082,2147483646,prefix,120,0.000401392,
sorting,3,8,100000,0.015625,2147483646,prefix,578,0.00215077,
sorting,3,8,100000,0.015625,2147483646,prefix,113,0.000425488,
sorting,4,9,100000,0.0123457,2147483646,prefix,375,0.00160606,
sorting,4,9,100000,0.0123457,2147483646,prefix,786,0.00335236,
sorting,5,10,100000,0.01,2147483646,prefix,1449,0.00709103,
sorting,5,10,100000,0.01,2147483646,prefix,1252,0.00612041,
sorting,6,11,100000,0.00826446,2147483646,prefix,1147,0.00629656,
sorting,6,11,100000,0.00826446,2147483646,prefix,2271,0.012498,
sorting,7,12,100000,0.00694444,2147483646,prefix,1144,0.00713762,
sorting,7,12,100000,0.00694444,2147483646,prefix,1596,0.00983016,
sorting,8,13,100000,0.00591716,2147483646,prefix,2162,0.0145175,
sorting,8,13,100000,0.00591716,2147483646,prefix,3383,0.0228297,
sorting,9,14,100000,0.00510204,2147483646,prefix,2877,0.0212347,
sorting,9,14,100000,0.00510204,2147483646,prefix,1781,0.0130923,
sorting,10,15,100000,0.00444444,2147483646,prefix,2114,0.0168615,
sorting,10,15,100000,0.00444444,2147483646,prefix,2829,0.0225434,
sorting,11,16,100000,0.00390625,2147483646,prefix,6249,0.0518888,
sorting,11,16,100000,0.00390625,2147483646,prefix,3220,0.0250662,
sorting,12,17,100000,0.00346021,2147483646,prefix,4612,0.0388285,
sorting,12,17,100000,0.00346021,2147483646,prefix,2681,0.0225583,
sorting,13,18,100000,0.00308642,2147483646,prefix,5674,0.051588,
sorting,13,18,100000,0.00308642,2147483646,prefix,8414,0.0766564,
sorting,14,19,100000,0.00277008,2147483646,prefix,6051,0.0595376,
sorting,14,19,100000,0.00277008,2147483646,prefix,10148,0.0998527,
sorting,15,20,100000,0.0025,2147483646,prefix,11226,0.118186,
sorting,15,20,100000,0.0025,2147483646,prefix,9936,0.105085,
sorting,16,21,100000,0.00226757,2147483646,prefix,8940,0.101368,
sorting,16,21,100000,0.00226757,2147483646,prefix,13237,0.150604,
sorting,17,22,100000,0.00206612,2147483646,prefix,10788,0.129365,
sorting,17,22,100000,0.00206612,2147483646,prefix,12547,0.150703,
sorting,18,23,100000,0.00189036,2147483646,prefix,15759,0.20164,
sorting,18,23,100000,0.00189036,2147483646,prefix,11710,0.149092,
sorting,19,24,100000,0.00173611,2147483646,prefix,18817,0.255334,
sorting,19,24,100000,0.00173611,2147483646,prefix,14217,0.192708,
sorting,20,25,100000,0.0016,2147483646,prefix,17334,0.247706,
sorting,20,25,100000,0.0016,2147483646,prefix,11690,0.167428,
sorting,21,26,100000,0.00147929,2147483646,prefix,19815,0.298928,
sorting,21,26,100000,0.00147929,2147483646,prefix,22864,0.343944,
sorting,22,27,100000,0.00137174,2147483646,prefix,19928,0.316808,
sorting,22,27,100000,0.00137174,2147483646,prefix,22684,0.360058,
sorting,23,28,100000,0.00127551,2147483646,prefix,19277,0.320586,
sorting,23,28,100000,0.00127551,2147483646,prefix,30753,0.512239,
sorting,24,29,100000,0.00118906,2147483646,prefix,31126,0.548333,
sorting,24,29,100000,0.00118906,2147483646,prefix,24073,0.423737,
sorting,25,30,100000,0.00111111,2147483646,prefix,22220,0.407421,
sorting,25,30,100000,0.00111111,2147483646,prefix,29082,0.536289,
sorting,26,31,100000,0.00104058,2147483646,prefix,29040,0.558649,
sorting,26,31,100000,0.00104058,2147483646,prefix,29025,0.558771,
sorting,27,32,100000,0.000976562,2147483646,prefix,27924,0.564064,
sorting,27,32,100000,0.000976562,2147483646,prefix,53596,1.08027,
sorting,28,33,100000,0.000918274,2147483646,prefix,39042,0.826312,
sorting,28,33,100000,0.000918274,2147483646,prefix,51851,1.09581,
sorting,29,34,100000,0.000865052,2147483646,prefix,59413,1.31644,
sorting,29,34,100000,0.000865052,2147483646,prefix,52970,1.1752,
sorting,30,35,100000,0.000816327,2147483646,prefix,56037,1.29497,
sorting,30,35,100000,0.000816327,2147483646,prefix,49128,1.13249,
sorting,31,36,100000,0.000771605,2147483646,prefix,70330,1.70051,
sorting,31,36,100000,0.000771605,2147483646,prefix,51339,1.23823,
sorting,32,37,100000,0.00073046,2147483646,prefix,56024,1.40172,
sorting,32,37,100000,0.00073046,2147483646,prefix,42494,1.06388,
sorting,33,38,100000,0.000692521,2147483646,prefix,61775,1.60924,
sorting,33,38,100000,0.000692521,2147483646,prefix,79673,1.37058,
sorting,34,39,100000,0.000657462,2147483646,prefix,73230,1.08182,
sorting,34,39,100000,0.000657462,2147483646,prefix,86512,1.36183,
sorting,35,40,100000,0.000625,2147483646,prefix,79046,1.86401,
sorting,35,40,100000,0.000625,2147483646,prefix,81401,2.11947,
sorting,36,41,100000,0.000594884,2147483646,prefix,78417,1.2329,
sorting,36,41,100000,0.000594884,2147483646,prefix,52864,1.4202,
sorting,37,42,100000,0.000566893,2147483646,prefix,109394,3.31633,
sorting,37,42,100000,0.000566893,2147483646,prefix,100414,3.04187,
sorting,38,43,100000,0.000540833,2147483646,prefix,109943,3.47349,
sorting,38,43,100000,0.000540833,2147483646,prefix,103775,3.28889,
sorting,39,44,100000,0.000516529,2147483646,prefix,84798,2.76791,
sorting,39,44,100000,0.000516529,2147483646,prefix,112609,3.66305,
sorting,40,45,100000,0.000493827,2147483646,prefix,90495,3.04785,
sorting,40,45,100000,0.000493827,2147483646,prefix,120581,4.06537,
sorting,41,46,100000,0.00047259,2147483646,prefix,125465,4.34141,
sorting,41,46,100000,0.00047259,2147483646,prefix,119494,4.13098,
sorting,42,47,100000,0.000452694,2147483646,prefix,110514,3.97358,
sorting,42,47,100000,0.000452694,2147483646,prefix,131028,4.6933,
sorting,43,48,100000,0.000434028,2147483646,prefix,169665,6.27519,
sorting,43,48,100000,0.000434028,2147483646,prefix,135956,5.03855,
sorting,44,49,100000,0.000416493,2147483646,prefix,157039,6.02779,
sorting,44,49,100000,0.000416493,2147483646,prefix,154679,5.92409,
sorting,45,50,100000,0.0004,2147483646,prefix,153769,6.04715,
sorting,45,50,100000,0.0004,2147483646,prefix,146616,5.77572,
sorting,46,51,100000,0.000384468,2147483646,prefix,196040,7.97662,
sorting,46,51,100000,0.000384468,2147483646,prefix,147546,6.0076,
sorting,47,52,100000,0.000369822,2147483646,prefix,207115,8.70189,
sorting,47,52,100000,0.000369822,2147483646,prefix,163836,6.93322,
sorting,48,53,100000,0.000355999,2147483646,prefix,222368,9.59616,
sorting,48,53,100000,0.000355999,2147483646,prefix,224129,7.9713,
sorting,49,54,100000,0.000342936,2147483646,prefix,179687,6.38678,
sorting,49,54,100000,0.000342936,2147483646,prefix,161307,7.19871,
sorting,50,55,100000,0.000330579,2147483646,prefix,185472,8.48785,
sorting,50,55,100000,0.000330579,2147483646,prefix,202527,9.26774,
sorting,51,56,100000,0.000318878,2147483646,prefix,174479,8.15457,
sorting,51,56,100000,0.000318878,2147483646,prefix,250512,11.7363,
sorting,52,57,100000,0.000307787,2147483646,prefix,217856,10.5004,
sorting,52,57,100000,0.000307787,2147483646,prefix,240117,11.6205,
sorting,53,58,100000,0.000297265,2147483646,prefix,248558,12.3385,
sorting,53,58,100000,0.000297265,2147483646,prefix,225576,11.2256,
sorting,54,59,100000,0.000287274,2147483646,prefix,295034,14.9737,
sorting,54,59,100000,0.000287274,2147483646,prefix,307176,15.5986,
sorting,55,60,100000,0.000277778,2147483646,prefix,307935,16.0808,
sorting,55,60,100000,0.000277778,2147483646,prefix,259666,13.568,
sorting,56,61,100000,0.000268745,2147483646,prefix,255440,13.6268,
sorting,56,61,100000,0.000268745,2147483646,prefix,288031,15.4305,
sorting,57,62,100000,0.000260146,2147483646,prefix,338323,18.519,
sorting,57,62,100000,0.000260146,2147483646,prefix,332657,18.2452,
sorting,58,63,100000,0.000251953,2147483646,prefix,357354,20.1478,
sorting,58,63,100000,0.000251953,2147483646,prefix,357594,20.1643,
sorting,59,64,100000,0.000244141,2147483646,prefix,299948,17.3506,
sorting,59,64,100000,0.000244141,2147483646,prefix,463772,26.8835,
sorting,60,65,100000,0.000236686,2147483646,prefix,413123,22.1591,
sorting,60,65,100000,0.000236686,2147483646,prefix,340156,20.2502,
sorting,61,66,100000,0.000229568,2147483646,prefix,357954,21.8408,
sorting,61,66,100000,0.000229568,2147483646,prefix,411469,16.3987,
sorting,62,67,100000,0.000222767,2147483646,prefix,459952,30.6349,
sorting,62,67,100000,0.000222767,2147483646,prefix,298281,19.5541,
sorting,63,68,100000,0.000216263,2147483646,prefix,494936,17.4889,
sorting,63,68,100000,0.000216263,2147483646,prefix,431606,22.407,
sorting,64,69,100000,0.00021004,2147483646,prefix,388676,27.2284,
sorting,64,69,100000,0.00021004,2147483646,prefix,588179,41.1808,
sorting,65,70,100000,0.000204082,2147483646,prefix,481364,32.7959,
sorting,65,70,100000,0.000204082,2147483646,prefix,419193,27.7524,
sorting,66,71,100000,0.000198373,2147483646,prefix,488561,33.0419,
sorting,66,71,100000,0.000198373,2147483646,prefix,395569,26.7806,
sorting,67,72,100000,0.000192901,2147483646,prefix,556355,38.7235,
sorting,67,72,100000,0.000192901,2147483646,prefix,488096,33.9731,
sorting,68,73,100000,0.000187652,2147483646,prefix,533205,38.4106,
sorting,68,73,100000,0.000187652,2147483646,prefix,500655,36.0244,
sorting,69,74,100000,0.000182615,2147483646,prefix,481753,34.9048,
sorting,69,74,100000,0.000182615,2147483646,prefix,447119,32.4683,
sorting,70,75,100000,0.000177778,2147483646,prefix,556012,41.0728,
sorting,70,75,100000,0.000177778,2147483646,prefix,540928,39.902,
sorting,71,76,100000,0.00017313,2147483646,prefix,625980,47.4234,
sorting,71,76,100000,0.00017313,2147483646,prefix,472665,35.78,
sorting,72,77,100000,0.000168663,2147483646,prefix,486115,37.7492,
sorting,72,77,100000,0.000168663,2147483646,prefix,550729,42.7224,
sorting,73,78,100000,0.000164366,2147483646,prefix,569671,45.4736,
sorting,73,78,100000,0.000164366,2147483646,prefix,714030,57.0326,
sorting,74,79,100000,0.000160231,2147483646,prefix,543156,43.7715,
sorting,74,79,100000,0.000160231,2147483646,prefix,563541,45.4293,
sorting,75,80,100000,0.00015625,2147483646,prefix,559977,46.0337,
sorting,75,80,100000,0.00015625,2147483646,prefix,676324,55.6674,
sorting,76,81,100000,0.000152416,2147483646,prefix,696951,58.7918,
sorting,76,81,100000,0.000152416,2147483646,prefix,596661,47.5284,
sorting,77,82,100000,0.000148721,2147483646,prefix,799777,68.8797,
sorting,77,82,100000,0.000148721,2147483646,prefix,674972,58.2764,
sorting,78,83,100000,0.000145159,2147483646,prefix,781373,68.4533,
sorting,78,83,100000,0.000145159,2147483646,prefix,591709,52.0216,
sorting,79,84,100000,0.000141723,2147483646,prefix,735922,65.9509,
sorting,79,84,100000,0.000141723,2147483646,prefix,847657,76.0547,
sorting,80,85,100000,0.000138408,2147483646,prefix,846709,77.5168,
sorting,80,85,100000,0.000138408,2147483646,prefix,923442,83.5891,
sorting,81,86,100000,0.000135208,2147483646,prefix,914789,67.1364,
sorting,81,86,100000,0.000135208,2147483646,prefix,954122,83.86,
sorting,82,87,100000,0.000132118,2147483646,prefix,798341,71.5895,
sorting,82,87,100000,0.000132118,2147483646,prefix,753018,51.6025,
sorting,83,88,100000,0.000129132,2147483646,prefix,856218,62.7105,
sorting,83,88,100000,0.000129132,2147483646,prefix,1112096,107.549,
sorting,84,89,100000,0.000126247,2147483646,prefix,898118,88.0438,
sorting,84,89,100000,0.000126247,2147483646,prefix,761119,74.6859,
sorting,85,90,100000,0.000123457,2147483646,prefix,1034626,102.703,
sorting,85,90,100000,0.000123457,2147483646,prefix,990717,98.8833,
sorting,86,91,100000,0.000120758,2147483646,prefix,1040740,105.61,
sorting,86,91,100000,0.000120758,2147483646,prefix,1011532,102.707,
sorting,87,92,100000,0.000118147,2147483646,prefix,1196741,123.762,
sorting,87,92,100000,0.000118147,2147483646,prefix,1181245,122.239,
sorting,88,93,100000,0.00011562,2147483646,prefix,1139856,120.663,
sorting,88,93,100000,0.00011562,2147483646,prefix,1072148,90.8241,
sorting,89,94,100000,0.000113173,2147483646,prefix,982298,94.8352,
sorting,89,94,100000,0.000113173,2147483646,prefix,1018765,106.225,
sorting,90,95,100000,0.000110803,2147483646,prefix,1269362,138.544,
sorting,90,95,100000,0.000110803,2147483646,prefix,1265874,129.493,
sorting,91,96,100000,0.000108507,2147483646,prefix,1160768,120.298,
sorting,91,96,100000,0.000108507,2147483646,prefix,1180911,124.511,
sorting,92,97,100000,0.000106281,2147483646,prefix,1112324,94.4933,
sorting,92,97,100000,0.000106281,2147483646,prefix,1286618,101.418,
sorting,93,98,100000,0.000104123,2147483646,prefix,1425749,152.551,
sorting,93,98,100000,0.000104123,2147483646,prefix,1430647,163.541,
sorting,94,99,100000,0.00010203,2147483646,prefix,1091586,101.804,
sorting,94,99,100000,0.00010203,2147483646,prefix,1621721,106.75,
sorting,95,100,100000,0.0001,2147483646,prefix,1278670,84.5664,
sorting,95,100,100000,0.0001,2147483646,prefix,1159622,74.2438,

